Parameter elimination in particle Gibbs sampling

Bayesian inference in state-space models is challenging due to high-dimensional state trajectories. A viable approach is particle Markov chain Monte Carlo, combining MCMC and sequential Monte Carlo to form "exact approximations" to otherwise intractable MCMC methods. The performance of the approximation is limited to that of the exact method. We focus on particle Gibbs and particle Gibbs with ancestor sampling, improving their performance beyond that of the underlying Gibbs sampler (which they approximate) by marginalizing out one or more parameters. This is possible when the parameter prior is conjugate to the complete data likelihood. Marginalization yields a non-Markovian model for inference, but we show that, in contrast to the general case, this method still scales linearly in time. While marginalization can be cumbersome to implement, recent advances in probabilistic programming have enabled its automation. We demonstrate how the marginalized methods are viable as efficient inference backends in probabilistic programming, and demonstrate with examples in ecology and epidemiology.

==> data/PDFdata.csv <==
x1,q_um,py_um,post_um,q_m,py_m,post_m,log_q_um,log_py_um,log_post_um,log_q_m,log_py_m,log_post_m
-100,8.19348815357428e-247,0,0,9.55573834066655e-06,8.10889087675373e-09,5.70304520885117e-11,-566.635178258358,-129942.678016219,-Inf,-11.5583687105555,-18.630304738128,-23.5874357435863
-99.7997997997998,7.35646595408101e-246,0,0,9.57440353247396e-06,8.2074273629042e-09,5.78362178156166e-11,-564.440353228395,-128900.543236034,-Inf,-11.5564173190965,-18.6182263166798,-23.5734059306791
-99.5995995995996,6.57677939364181e-245,0,0,9.59314171109669e-06,8.30736453858221e-09,5.8655026771515e-11,-562.249802611879,-127864.680107441,-Inf,-11.5544621198935,-18.6061234217512,-23.5593478365476
-99.3993993993994,5.85465037727653e-244,0,0,9.61195330533204e-06,8.40872522000348e-09,5.94871170800891e-11,-560.063526408811,-126835.063455684,-Inf,-11.5525030980573,-18.5939959535229,-23.5452613464831
-99.1991991991992,5.18958108625595e-243,0,0,9.63083874734223e-06,8.51153264262623e-09,6.03327317077568e-11,-557.881524619191,-125811.66815656,-Inf,-11.5505402386114,-18.581843811561,-23.5311463450752
-98.998998998999,4.58044090766487e-242,0,0,9.64979847268752e-06,8.61581046973359e-09,6.11921185720719e-11,-555.703797243017,-124794.469136418,-Inf,-11.5485735264908,-18.5696668948118,-23.5170027162054
-98.7987987987988,4.02555637557189e-241,0,0,9.66883292035959e-06,8.72158280121005e-09,6.206553065299e-11,-553.530344280292,-123783.441372156,-Inf,-11.5466029465419,-18.5574651015969,-23.5028303430417
-98.5985985985986,3.52280161910868e-240,0,0,9.6879425328155e-06,8.82887418251615e-09,6.29532261068673e-11,-551.361165731013,-122778.559891228,-Inf,-11.5446284835214,-18.545238329608,-23.4886291080323
-98.3983983983984,3.06968708714939e-239,0,0,9.7071277560118e-06,8.93770961386693e-09,6.38554683832675e-11,-549.196261595183,-121779.799771637,-Inf,-11.5426501220957,-18.5329864759015,-23.4743988929001
-98.1981981981982,2.66344463282567e-238,0,0,9.72638903943936e-06,9.04811455961884e-09,6.47725263446533e-11,-547.035631872799,-120787.136141937,-Inf,-11.5406678468403,-18.5207094368932,-23.4601395786364
-97.997997997998,2.30110737791553e-237,0,0,9.74572683615835e-06,9.16011495787024e-09,6.5704674389035e-11,-544.879276563864,-119800.544181236,-Inf,-11.5386816422388,-18.5084071083533,-23.4458510454949
-97.7977977977978,1.97958312224757e-236,0,0,9.76514160283374e-06,9.27373723028124e-09,6.66521925756613e-11,-542.727195668375,-118819.999119192,-Inf,-11.5366914926825,-18.4960793854004,-23.4315331729858
-97.5975975975976,1.69572040335364e-235,0,0,9.78463379977125e-06,9.38900829211767e-09,6.76153667538292e-11,-540.579389186335,-117845.476236016,-Inf,-11.5346973824695,-18.4837261624967,-23.417185839869
-97.3973973973974,1.44636663513297e-234,0,0,9.80420389095365e-06,9.50595556252551e-09,6.85944886949018e-11,-538.435857117741,-116876.95086247,-Inf,-11.5326992958038,-18.471347333442,-23.4028089241486
-97.1971971971972,1.22841805200219e-233,0,0,9.82385234407767e-06,9.62460697504093e-09,6.95898562276163e-11,-536.296599462595,-115914.398379868,-Inf,-11.5306972167948,-18.4589427913683,-23.3884023030659
-96.996996996997,1.03886144986567e-232,0,0,9.84357963059105e-06,9.74499098834248e-09,7.0601773376775e-11,-534.161616220897,-114957.794220074,-Inf,-11.5286911294567,-18.4465124287341,-23.3739658530936
-96.7967967967968,8.74807942483454e-232,0,0,9.86338622573034e-06,9.86713659725077e-09,7.16305505054076e-11,-532.030907392646,-114007.113865507,-Inf,-11.5266810177071,-18.4340561373189,-23.3594994499289
-96.5965965965966,7.33519138868689e-231,0,0,9.88327260855905e-06,9.99107334398263e-09,7.26765044605037e-11,-529.904472977843,-113062.332849136,-Inf,-11.5246668653668,-18.4215738082173,-23.345002968487
-96.3963963963964,6.12426293559277e-230,0,0,9.90323926200615e-06,1.01168313296658e-08,7.3739958722408e-11,-527.782312976487,-112123.42675448,-Inf,-11.5226486561589,-18.409065331833,-23.3304762828948
-96.1961961961962,5.09143088044581e-229,0,0,9.92328667290518e-06,1.02444412261205e-08,7.48212435579805e-11,-525.664427388579,-111190.371215612,-Inf,-11.5206263737079,-18.3965305978732,-23.315919266484
-95.995995995996,4.21472770744972e-228,0,0,9.94341533203383e-06,1.03739342879156e-08,7.59206961776277e-11,-523.550816214118,-110263.141917157,-Inf,-11.5186000015389,-18.3839694953427,-23.3013317917845
-95.7957957957958,3.47410418239371e-227,0,0,9.96362573415389e-06,1.05053423647047e-08,7.7038660896304e-11,-521.441479453104,-109341.714594291,-Inf,-11.5165695230769,-18.3713819125375,-23.2867137305173
-95.5955955955956,2.85141086208193e-226,0,0,9.9839183780518e-06,1.06386979138518e-08,7.81754892985988e-11,-519.336417105538,-108426.06503274,-Inf,-11.5145349216459,-18.3587677370392,-23.2720649535879
-95.3953953953954,2.33034599495115e-225,0,0,1.00042937665796e-05,1.07740340133506e-08,7.93315404080197e-11,-517.23562917142,-107516.169068784,-Inf,-11.512496180468,-18.3461268557086,-23.2573853310795
-95.1951951951952,1.89637691691608e-224,0,0,1.00247524066965e-05,1.09113843750483e-08,8.05071808605864e-11,-515.139115650749,-106612.002589254,-Inf,-11.510453282663,-18.3334591546795,-23.2426747322453
-94.994994994995,1.53664150519508e-223,0,0,1.0045294809511e-05,1.10507833581798e-08,8.17027850828569e-11,-513.046876543525,-105713.541531532,-Inf,-11.5084062112469,-18.3207645193524,-23.2279330255022
-94.7947947947948,1.23983560588491e-222,0,0,1.0065921490323e-05,1.11922659832199e-08,8.29187354745048e-11,-510.958911849749,-104820.761883554,-Inf,-11.5063549491316,-18.3080428343885,-23.2131600784229
-94.5945945945946,9.96091639861585e-222,0,0,1.00866329686674e-05,1.13358679460637e-08,8.41554225955817e-11,-508.875221569421,-103933.639683805,-Inf,-11.5042994791237,-18.2952939837028,-23.1983557577294
-94.3943943943944,7.96852852589972e-221,0,0,1.01074297683572e-05,1.14816256325416e-08,8.54132453585864e-11,-506.79580570254,-103052.151021323,-Inf,-11.5022397839239,-18.282517850458,-23.1835199292847
-94.1941941941942,6.34746937330327e-220,0,0,1.01283124175281e-05,1.16295761332788e-08,8.66926112254809e-11,-504.720664249106,-102176.272035697,-Inf,-11.5001758461259,-18.2697143170578,-23.1686524580865
-93.993993993994,5.03462052839045e-219,0,0,1.01492814486828e-05,1.17797572589074e-08,8.7993936409789e-11,-502.64979720912,-101305.97891707,-Inf,-11.4981076482157,-18.2568832651401,-23.1537532082586
-93.7937937937938,3.97627594924679e-218,0,0,1.01703373987364e-05,1.19322075556419e-08,8.93176460839223e-11,-500.583204582582,-100441.247906133,-Inf,-11.4960351725705,-18.2440245755708,-23.1388220430441
-93.5935935935936,3.12701479619032e-217,0,0,1.0191480809062e-05,1.20869663212243e-08,9.06641745918761e-11,-498.520886369491,-99582.0552941314,-Inf,-11.4939584014581,-18.2311381284365,-23.1238588247974
-93.3933933933934,2.44865162733847e-216,0,0,1.02127122255374e-05,1.22440736212528e-08,9.20339656674512e-11,-496.462842569847,-98728.377422862,-Inf,-11.4918773170357,-18.2182238030381,-23.1088634149766
-93.1931931931932,1.90927160382505e-215,0,0,1.02340321985918e-05,1.24035703059005e-08,9.3427472658156e-11,-494.409073183651,-97880.1906846726,-Inf,-11.4897919013491,-18.2052814778835,-23.0938356741354
-92.992992992993,1.48235448187868e-214,0,0,1.02554412832533e-05,1.25654980270359e-08,9.48451587549461e-11,-492.359578210903,-97037.4715224631,-Inf,-11.4877021363318,-18.192311030681,-23.0787754619156
-92.7927927927928,1.14598801042479e-213,0,0,1.02769400391973e-05,1.27298992557556e-08,9.62874972279714e-11,-490.314357651601,-96200.1964296851,-Inf,-11.4856080038039,-18.1793123383318,-23.0636826370385
-92.5925925925926,8.82168859155348e-213,0,0,1.02985290307948e-05,1.28968173003407e-08,9.77549716685014e-11,-488.273411505748,-95368.3419503419,-Inf,-11.4835094854716,-18.1662852769232,-23.0485570572976
-92.3923923923924,6.76187312653045e-212,0,0,1.03202088271621e-05,1.3066296324646e-08,9.92480762371975e-11,-486.236739773342,-94541.8846789884,-Inf,-11.4814065629255,-18.1532297217213,-23.0333985795496
-92.1921921921922,5.16090611294328e-211,0,0,1.03419800022109e-05,1.32383813669362e-08,1.00767315918923e-10,-484.204342454383,-93720.8012607315,-Inf,-11.4792992176403,-18.1401455471636,-23.0182070597067
-91.991991991992,3.92218924931622e-210,0,0,1.03638431346982e-05,1.3413118359179e-08,1.02313206784274e-10,-482.176219548872,-92905.0683912294,-Inf,-11.4771874309735,-18.1270326268516,-23.002982352728
-91.7917917917918,2.96807436014177e-209,0,0,1.03857988082785e-05,1.35905541468074e-08,1.03886276258015e-10,-480.152371056808,-92094.6628166924,-Inf,-11.4750711841645,-18.1138908335435,-22.9877243126109
-91.5915915915916,2.23647812865518e-208,0,0,1.04078476115548e-05,1.37707365089653e-08,1.05487063394637e-10,-478.132796978192,-91289.5613338824,-Inf,-11.4729504583337,-18.1007200391463,-22.9724327923829
-91.3913913913914,1.6780240437295e-207,0,0,1.04299901381318e-05,1.39537141792472e-08,1.07116119161223e-10,-476.117497313023,-90489.740790113,-Inf,-11.4708252344811,-18.0875201147087,-22.9571076440927
-91.1911911911912,1.25364724081499e-206,0,0,1.0452226986669e-05,1.41395368669462e-08,1.08774006727841e-10,-474.106472061302,-89695.1780832493,-Inf,-11.4686954934858,-18.0742909304128,-22.9417487188014
-90.990990990991,9.3260161839722e-206,0,0,1.04745587609342e-05,1.43282552788244e-08,1.10461301765687e-10,-472.099721223028,-88905.8501617086,-Inf,-11.4665612161044,-18.0610323555667,-22.926355866574
-90.7907907907908,6.90813198062366e-205,0,0,1.04969860698588e-05,1.45199211414189e-08,1.12178592753185e-10,-470.097244798202,-88121.7340244594,-Inf,-11.4644223829708,-18.0477442585963,-22.9109289364699
-90.5905905905906,5.09528796371603e-204,0,0,1.05195095275924e-05,1.4714587223898e-08,1.13926481290306e-10,-468.099042786823,-87342.8067210224,-Inf,-11.462278974594,-18.0344265070375,-22.8954677765344
-90.3903903903904,3.74214392400678e-203,0,0,1.05421297535593e-05,1.49123073614834e-08,1.15705582421302e-10,-466.105115188892,-86569.0453514695,-Inf,-11.4601309713582,-18.0210789675281,-22.8799722337891
-90.1901901901902,2.73662875203482e-202,0,0,1.05648473725151e-05,1.51131364794515e-08,1.17516524966147e-10,-464.115462004408,-85800.4270664248,-Inf,-11.4579783535207,-18.0077015057996,-22.8644421542232
-89.98998998999,1.99275969296943e-201,0,0,1.05876630146041e-05,1.53171306177323e-08,1.193599518609e-10,-462.130083233372,-85036.9290670638,-Inf,-11.4558211012117,-17.9942939866688,-22.8488773827833
-89.7897897897898,1.44489943361169e-200,0,0,1.06105773154175e-05,1.55243469561203e-08,1.21236520507277e-10,-460.148978875783,-84278.5286051139,-Inf,-11.4536591944325,-17.9808562740296,-22.8332777633649
-89.5895895895896,1.04319130181691e-199,0,0,1.06335909160528e-05,1.57348438401143e-08,1.23146903131696e-10,-458.172148931642,-83525.2029828541,-Inf,-11.4514926130548,-17.9673882308444,-22.8176431388021
-89.3893893893894,7.49952814727979e-199,0,0,1.06567044631728e-05,1.59486808074035e-08,1.25091787154061e-10,-456.199593400948,-82776.9295531151,-Inf,-11.4493213368194,-17.9538897191358,-22.8019733508581
-89.1891891891892,5.36843337318018e-198,0,0,1.06799186090666e-05,1.61659186150184e-08,1.27071875566595e-10,-454.231312283702,-82033.6857192795,-Inf,-11.4471453453352,-17.9403605999776,-22.7862682402156
-88.988988988989,3.82652752279845e-197,0,0,1.07032340117111e-05,1.63866192671629e-08,1.29087887323002e-10,-452.267305579903,-81295.4489352814,-Inf,-11.4449646180778,-17.9268007334862,-22.7705276464668
-88.7887887887888,2.71584988426985e-196,0,0,1.07266513348326e-05,1.66108460437481e-08,1.31140557738267e-10,-450.307573289551,-80562.1967056067,-Inf,-11.4427791343887,-17.9132099788118,-22.7547514081033
-88.5885885885886,1.91933298338044e-195,0,0,1.075017124797e-05,1.68386635296461e-08,1.33230638899413e-10,-448.352115412647,-79833.9065852932,-Inf,-11.4405888734738,-17.8995881941292,-22.7389393625058
-88.3883883883884,1.35063667400841e-194,0,0,1.07737944265388e-05,1.70701376446841e-08,1.3535890008755e-10,-446.400931949191,-79110.55617993,-Inf,-11.4383938144023,-17.8859352366293,-22.7230913459344
-88.1881881881882,9.46390550230442e-194,0,0,1.0797521551895e-05,1.7305335674399e-08,1.37526128211527e-10,-444.454022899182,-78392.1231456582,-Inf,-11.4361939361057,-17.872250962509,-22.7072071935175
-87.987987987988,6.60306995266856e-193,0,0,1.08213533114016e-05,1.75443263015746e-08,1.39733128253565e-10,-442.511388262621,-77678.5851891708,-Inf,-11.4339892173763,-17.8585352269628,-22.6912867392419
-87.7877877877878,4.58738348801305e-192,0,0,1.08452903984939e-05,1.7787179638581e-08,1.41980723727207e-10,-440.573028039507,-76969.9200677121,-Inf,-11.4317796368661,-17.844787884173,-22.6753298159419
-87.5875875875876,3.1734220986966e-191,0,0,1.08693335127473e-05,1.80339672605413e-08,1.44269757147972e-10,-438.63894222984,-76266.1055890783,-Inf,-11.4295651730856,-17.8310087873,-22.6593362552885
-87.3873873873874,2.18592009330785e-190,0,0,1.08934833599453e-05,1.8284762239347e-08,1.46601090517079e-10,-436.709130833621,-75567.1196116174,-Inf,-11.4273458044026,-17.8171977884732,-22.6433058877787
-87.1871871871872,1.49928559555336e-189,0,0,1.09177406521483e-05,1.85396391785452e-08,1.48975605818647e-10,-434.78359385085,-74872.9400442291,-Inf,-11.4251215090407,-17.803354738781,-22.6272385427245
-86.986986986987,1.02394846822766e-188,0,0,1.09421061077638e-05,1.87986742491251e-08,1.51394205530785e-10,-432.862331281526,-74183.5448463646,-Inf,-11.4228922650781,-17.7894794882606,-22.6111340482416
-86.7867867867868,6.96330596978993e-188,0,0,1.09665804516173e-05,1.90619452262254e-08,1.5385781315097e-10,-430.94534312565,-73498.9120280272,-Inf,-11.4206580504466,-17.7755718858888,-22.5949922312383
-86.5865865865866,4.71516073982736e-187,0,0,1.09911644150236e-05,1.9329531526791e-08,1.56367373736174e-10,-429.032629383221,-72819.0196497715,-Inf,-11.4184188429298,-17.7616317795713,-22.578812917404
-86.3863863863864,3.17922432045836e-186,0,0,1.10158587358604e-05,1.96015142482057e-08,1.58923854458167e-10,-427.124190054239,-72143.8458227041,-Inf,-11.4161746201622,-17.7476590161326,-22.5625959311977
-86.1861861861862,2.13446721001508e-185,0,0,1.10406641586414e-05,1.98779762079269e-08,1.61528245174484e-10,-425.220025138705,-71473.3687084832,-Inf,-11.4139253596276,-17.7336534413061,-22.5463410958365
-85.985985985986,1.42692599169343e-184,0,0,1.10655814345912e-05,2.01590019841534e-08,1.64181559015509e-10,-423.320134636618,-70807.5665193187,-Inf,-11.4116710386578,-17.7196148997229,-22.5300482332836
-85.7857857857858,9.49854437255678e-184,0,0,1.10906113217214e-05,2.04446779575524e-08,1.66884832988187e-10,-421.424518547979,-70146.4175179724,-Inf,-11.4094116344313,-17.7055432349021,-22.5137171642362
-85.5855855855856,6.29587807289226e-183,0,0,1.11157545849071e-05,2.07350923540795e-08,1.69639128596876e-10,-419.533176872788,-69489.9000177577,-Inf,-11.4071471239719,-17.6914382892392,-22.497347708114
-85.3853853853854,4.15526960827041e-182,0,0,1.11410119959649e-05,2.10303352889206e-08,1.72445532481866e-10,-417.646109611044,-68837.9923825395,-Inf,-11.4048774841473,-17.6772999039961,-22.4809396830462
-85.1851851851852,2.73077395542848e-181,0,0,1.11663843337316e-05,2.13304988115884e-08,1.75305157076094e-10,-415.763316762747,-68190.6730267348,-Inf,-11.4026026916674,-17.6631279192894,-22.4644929058597
-84.984984984985,1.78696457281355e-180,0,0,1.11918723841444e-05,2.16356769522072e-08,1.7821914128066e-10,-413.884798327898,-67547.920415312,-Inf,-11.4003227230835,-17.64892217408,-22.4480071920663
-84.7847847847848,1.1643667062611e-179,0,0,1.12174769403221e-05,2.19459657690197e-08,1.81188651159672e-10,-412.010554306496,-66909.7130637915,-Inf,-11.3980375547862,-17.6346825061612,-22.4314823558502
-84.5845845845846,7.55452670667216e-179,0,0,1.12431988026471e-05,2.22614633971516e-08,1.84214880655079e-10,-410.140584698542,-66276.0295382451,-Inf,-11.3957471630042,-17.6204087521479,-22.414918210055
-84.3843843843844,4.88054575622847e-178,0,0,1.12690387788485e-05,2.25822700986702e-08,1.8729905232207e-10,-408.274889504035,-65646.8484552967,-Inf,-11.393451523803,-17.6061007474647,-22.3983145661706
-84.1841841841842,3.13959162889322e-177,0,0,1.12949976840872e-05,2.29084883139742e-08,1.90442418085716e-10,-406.413468722976,-65022.1484821214,-Inf,-11.3911506130831,-17.5917583263344,-22.3816712343203
-83.983983983984,2.01104404298476e-176,0,0,1.1321076341041e-05,2.32402227145545e-08,1.93646260019494e-10,-404.556322355365,-64401.9083364466,-Inf,-11.3888444065785,-17.5773813217662,-22.3649880232475
-83.7837837837838,1.282666190313e-175,0,0,1.13472755799919e-05,2.35775802571648e-08,1.96911891146405e-10,-402.7034504012,-63786.106786551,-Inf,-11.3865328798555,-17.5629695655437,-22.348264740302
-83.5835835835836,8.14609289953428e-175,0,0,1.13735962389137e-05,2.3920670239444e-08,2.00240656263382e-10,-400.854852860484,-63174.7226512652,-Inf,-11.3842160083106,-17.5485228882129,-22.3315011914264
-83.3833833833834,5.1514408268449e-174,0,0,1.14000391635616e-05,2.42696043570328e-08,2.03633932789729e-10,-399.010529733214,-62567.7347999715,-Inf,-11.3818937671696,-17.53404111907,-22.3146971811424
-83.1831831831832,3.24378243975472e-173,0,0,1.14266052075625e-05,2.46244967622289e-08,2.07093131640358e-10,-397.170481019393,-61965.1221526038,-Inf,-11.3795661314853,-17.5195240861487,-22.2978525125368
-82.982982982983,2.0338474116492e-172,0,0,1.1453295232507e-05,2.49854641242246e-08,2.10619698124601e-10,-395.334706719018,-61366.8636796478,-Inf,-11.3772330761365,-17.5049716162081,-22.2809669872475
-82.7827827827828,1.26978052412941e-171,0,0,1.14801101080423e-05,2.53526256909753e-08,2.14215112871413e-10,-393.503206832092,-60772.938402141,-Inf,-11.374894575826,-17.4903835347197,-22.2640404054485
-82.5825825825826,7.8937360774326e-171,0,0,1.15070507119667e-05,2.57261033527471e-08,2.17880892781824e-10,-391.675981358612,-60183.3253916725,-Inf,-11.372550605079,-17.4757596658546,-22.2470725658365
-82.3823823823824,4.88630068182579e-170,0,0,1.15341179303252e-05,2.61060217073919e-08,2.21618592009491e-10,-389.853030298581,-59598.0037703832,-Inf,-11.3702011382416,-17.4610998324705,-22.2300632656149
-82.1821821821822,3.01176734421402e-169,0,0,1.15613126575067e-05,2.64925081274026e-08,2.25429802970256e-10,-388.034353651996,-59016.9527109656,-Inf,-11.3678461494791,-17.4464038560983,-22.2130123004803
-81.981981981982,1.84844400007031e-168,0,0,1.15886357963423e-05,2.68856928288013e-08,2.29316157381654e-10,-386.21995141886,-58440.151436664,-Inf,-11.365485612774,-17.4316715569294,-22.1959194646062
-81.7817817817818,1.12962636864942e-167,0,0,1.16160882582053e-05,2.7285708941916e-08,2.33279327333328e-10,-384.40982359917,-57867.5792212744,-Inf,-11.3631195019247,-17.4169027538011,-22.1787845506287
-81.5815815815816,6.87395984667424e-167,0,0,1.16436709631122e-05,2.76926925841006e-08,2.37321026389346e-10,-382.603970192928,-57299.2153891447,-Inf,-11.3607477905434,-17.4020972641841,-22.1616073496303
-81.3813813813814,4.16507480931477e-166,0,0,1.16713848398257e-05,2.81067829344586e-08,2.4144301072346e-10,-380.802391200134,-56735.039315174,-Inf,-11.3583704520544,-17.3872549041676,-22.1443876511248
-81.1811811811812,2.51294085640872e-165,0,0,1.16992308259586e-05,2.85281223106302e-08,2.45647080288377e-10,-379.005086620787,-56175.0304248138,-Inf,-11.3559874596927,-17.3723754884459,-22.1271252430414
-80.980980980981,1.50968164298122e-164,0,0,1.17272098680797e-05,2.89568562477047e-08,2.49935080020145e-10,-377.212056454888,-55619.1681940668,-Inf,-11.3535987865016,-17.357458830304,-22.1098199117084
-80.7807807807808,9.03092274300537e-164,0,0,1.17553229218208e-05,2.9393133579323e-08,2.54308901078803e-10,-375.423300702436,-55067.4321494876,-Inf,-11.3512044053312,-17.3425047416029,-22.092471441837
-80.5805805805806,5.37925987279695e-163,0,0,1.17835709519854e-05,2.98371065210376e-08,2.58770482126482e-10,-373.638819363431,-54519.8018681825,-Inf,-11.3488042888367,-17.3275130327656,-22.0750796165051
-80.3803803803804,3.19048399277348e-162,0,0,1.18119549326593e-05,3.02889307559964e-08,2.6332181064418e-10,-371.858612437875,-53976.2569778097,-Inf,-11.346398409476,-17.3124835127616,-22.0576442171404
-80.1801801801802,1.88423150153193e-161,0,0,1.18404758473219e-05,3.07487655230252e-08,2.67964924288505e-10,-370.082679925765,-53436.7771565786,-Inf,-11.3439867395084,-17.2974159890924,-22.0401650235037
-79.97997997998,1.10804040242639e-160,0,0,1.18691346889603e-05,3.12167737071772e-08,2.72701912289659e-10,-368.311021827103,-52901.342133251,-Inf,-11.3415692509924,-17.2823102677764,-22.0226418136716
-79.7797797797798,6.48814546483213e-160,0,0,1.18979324601842e-05,3.16931219328314e-08,2.77534916892084e-10,-366.543638141889,-52369.9316871399,-Inf,-11.3391459157835,-17.2671661533331,-22.0050743640194
-79.5795795795796,3.78293784688166e-159,0,0,1.19268701733425e-05,3.21779806594114e-08,2.82466134839132e-10,-364.780528870122,-51842.5256481102,-Inf,-11.3367167055328,-17.2519834487678,-21.9874624492035
-79.3793793793794,2.19624850817076e-158,0,0,1.19559488506424e-05,3.26715242798119e-08,2.8749781890326e-10,-363.021694011802,-51319.1038965785,-Inf,-11.3342815916847,-17.2367619555558,-21.9698058421434
-79.1791791791792,1.26963065220184e-157,0,0,1.19851695242691e-05,3.31739312216129e-08,2.92632279463245e-10,-361.26713356693,-50799.6463635133,-Inf,-11.3318405454747,-17.2215014736265,-21.952104314004
-78.978978978979,7.30831005610387e-157,0,0,1.20145332365082e-05,3.36853840511683e-08,2.97871886129996e-10,-359.516847535506,-50284.1330304344,-Inf,-11.3293935379276,-17.2062018013469,-21.9343576341774
-78.7787787787788,4.18890175895355e-156,0,0,1.20440410398694e-05,3.420606958066e-08,3.0321906942259e-10,-357.770835917529,-49772.5439294138,-Inf,-11.3269405398556,-17.1908627355056,-21.9165655702641
-78.5785785785786,2.39071073662948e-155,0,0,1.20736939972121e-05,3.4736178978209e-08,3.08676322496234e-10,-356.029098712999,-49264.8591430748,-Inf,-11.3244815218559,-17.1754840712959,-21.8987278880546
-78.3783783783784,1.35861853331977e-154,0,0,1.21034931818732e-05,3.5275907881138e-08,3.14246202923858e-10,-354.291635921917,-48761.0588045926,-Inf,-11.3220164543085,-17.1600656022988,-21.8808443515102
-78.1781781781782,7.68797005631599e-154,0,0,1.2133439677796e-05,3.58254565124863e-08,3.19931334533208e-10,-352.558447544283,-48261.1230976942,-Inf,-11.3195453073746,-17.1446071204666,-21.862914722744
-77.977977977978,4.33181077741065e-153,0,0,1.21635345796621e-05,3.63850298008778e-08,3.25734409301268e-10,-350.829533580096,-47765.0322566583,-Inf,-11.3170680509938,-17.1291084161047,-21.8449387620014
-77.7777777777778,2.43036172849987e-152,0,0,1.21937789930243e-05,3.69548375038486e-08,3.31658189307987e-10,-349.104894029356,-47272.766566315,-Inf,-11.3145846548823,-17.113569277855,-21.8269162276401
-77.5775775775776,1.35773809544151e-151,0,0,1.2224174034442e-05,3.75350943347433e-08,3.3770550875131e-10,-347.384528892064,-46784.3063620466,-Inf,-11.3120950885307,-17.0979894926771,-21.8088468761107
-77.3773773773774,7.55274349352582e-151,0,0,1.22547208316186e-05,3.81260200932915e-08,3.43879276025619e-10,-345.668438168219,-46299.6320297868,-Inf,-11.3095993212013,-17.0823688458314,-21.7907304619356
-77.1771771771772,4.18347437417926e-150,0,0,1.22854205235406e-05,3.87278397999844e-08,3.50182475865737e-10,-343.956621857822,-45818.7240060211,-Inf,-11.3070973219266,-17.06670712086,-21.7725667376894
-76.976976976977,2.30734818959722e-149,0,0,1.23162742606193e-05,3.93407838343712e-08,3.56618171558769e-10,-342.249079960873,-45341.5627777866,-Inf,-11.304589059506,-17.0510040995686,-21.7543554539774
-76.7767767767768,1.26716394065194e-148,0,0,1.23472832048343e-05,3.99650880773979e-08,3.63189507226074e-10,-340.545812477371,-44868.1288826725,-Inf,-11.3020745025044,-17.0352595620075,-21.7360963594148
-76.5765765765766,6.92940780553067e-148,0,0,1.23784485298794e-05,4.06009940579232e-08,3.6989971017783e-10,-338.846819407316,-44398.4029088192,-Inf,-11.2995536192494,-17.0194732864532,-21.7177892006054
-76.3763763763764,3.77314140878093e-147,0,0,1.24097714213101e-05,4.12487491035403e-08,3.76752093342661e-10,-337.152100750709,-43932.3654949192,-Inf,-11.2970263778287,-17.0036450493882,-21.6994337221198
-76.1761761761762,2.04575531723122e-146,0,0,1.24412530766946e-05,4.19086064958478e-08,3.83750057774972e-10,-335.461656507549,-43469.9973302166,-Inf,-11.2944927460883,-16.9877746254823,-21.6810296664735
-75.975975975976,1.10445478537043e-145,0,0,1.24728947057656e-05,4.25808256303095e-08,3.90897095242639e-10,-333.775486677837,-43011.2791545071,-Inf,-11.2919526916293,-16.9718617875725,-21.6625767741047
-75.7757757757758,5.93725688337582e-145,0,0,1.25046975305754e-05,4.32656721808545e-08,3.98196790897909e-10,-332.093591261572,-42556.1917581382,-Inf,-11.289406181806,-16.9559063066429,-21.6440747833517
-75.5755755755756,3.17809872379366e-144,0,0,1.25366627856533e-05,4.39634182693694e-08,4.05652826034379e-10,-330.415970258755,-42104.7159820093,-Inf,-11.2868531837232,-16.9399079518042,-21.6255234304302
-75.3753753753754,1.69391874506083e-143,0,0,1.25687917181649e-05,4.4674342640244e-08,4.13268980933091e-10,-328.742623669385,-41656.8327175712,-Inf,-11.2842936642334,-16.9238664902734,-21.6069224494096
-75.1751751751752,8.99003556632726e-143,0,0,1.26010855880743e-05,4.53987308401338e-08,4.21049137800876e-10,-327.073551493463,-41212.5229068266,-Inf,-11.2817275899345,-16.907781687353,-21.5882715721904
-74.974974974975,4.75087814773271e-142,0,0,1.26335456683089e-05,4.61368754031097e-08,4.28997283804167e-10,-325.408753730988,-40771.76754233,-Inf,-11.2791549271674,-16.8916533064092,-21.5695705284794
-74.7747747747748,2.49994249647518e-141,0,0,1.26661732449261e-05,4.68890760413738e-08,4.37117514201702e-10,-323.748230381961,-40334.5476671873,-Inf,-11.2765756420127,-16.8754811088509,-21.5508190457664
-74.5745745745746,1.30987481658147e-140,0,0,1.26989696172834e-05,4.76556398417232e-08,4.45414035579589e-10,-322.091981446381,-39900.8443750565,-Inf,-11.2739897002885,-16.8592648541078,-21.5320168492992
-74.3743743743744,6.83397226238572e-140,0,0,1.27319360982105e-05,4.84368814679505e-08,4.53891169192367e-10,-320.440006924249,-39470.6388101471,-Inf,-11.2713970675477,-16.8430042996083,-21.5131636620589
-74.1741741741742,3.55026095987127e-139,0,0,1.27650740141845e-05,4.92331233693796e-08,4.6255335441386e-10,-318.792306815564,-39043.9121672203,-Inf,-11.268797709075,-16.826699200757,-21.4942592047348
-73.973973973974,1.83650023245366e-138,0,0,1.27983847055077e-05,5.00446959957394e-08,4.71405152301741e-10,-317.148881120326,-38620.6456915891,-Inf,-11.2661915898842,-16.8103493109119,-21.4753031956989
-73.7737737737738,9.45943820220887e-138,0,0,1.28318695264879e-05,5.08719380185863e-08,4.80451249279857e-10,-315.509729838537,-38200.8206791182,-Inf,-11.2635786747154,-16.7939543813618,-21.45629535098
-73.5735735735736,4.85158167329693e-137,0,0,1.28655298456222e-05,5.17151965594931e-08,4.89696460942576e-10,-313.874852970194,-37784.418476224,-Inf,-11.2609589280322,-16.7775141613022,-21.4372353842373
-73.3733733733734,2.47767874486457e-136,0,0,1.2899367045783e-05,5.25748274252344e-08,4.99145735985542e-10,-312.244250515299,-37371.4204798747,-Inf,-11.2583323140188,-16.7610283978122,-21.4181230067339
-73.1731731731732,1.25994123419017e-135,0,0,1.29333825244074e-05,5.34511953501984e-08,5.08804160267397e-10,-310.617922473852,-36961.8081375899,-Inf,-11.2556987965768,-16.7444968358302,-21.3989579273099
-72.972972972973,6.3796849058802e-135,0,0,1.29675776936892e-05,5.4344674246272e-08,5.1867696100722e-10,-308.995868845852,-36555.5629474414,-Inf,-11.2530583393226,-16.7279192181295,-21.379739852355
-72.7727727727728,3.21656117208626e-134,0,0,1.30019539807745e-05,5.52556474604503e-08,5.28769511122618e-10,-307.3780896313,-36152.6664580525,-Inf,-11.2504109055842,-16.7112952852936,-21.3604684857806
-72.5725725725726,1.61483460233199e-133,0,0,1.30365128279599e-05,5.61845080404312e-08,5.39087333713591e-10,-305.764584830195,-35753.1002685979,-Inf,-11.2477564583979,-16.6946247756909,-21.3411435289916
-72.3723723723724,8.07249759455966e-133,0,0,1.30712556928942e-05,5.71316590084693e-08,5.49636106697495e-10,-304.155354442537,-35356.8460288046,-Inf,-11.2450949605058,-16.6779074254496,-21.3217646808583
-72.1721721721722,4.01819905863496e-132,0,0,1.31061840487828e-05,5.80975136437645e-08,5.6042166760064e-10,-302.550398468327,-34963.8854389509,-Inf,-11.2424263743521,-16.6611429684317,-21.3023316376867
-71.971971971972,1.99158394551639e-131,0,0,1.31412993845964e-05,5.90824957736844e-08,5.71450018512292e-10,-300.949716907565,-34574.2002498669,-Inf,-11.2397506620803,-16.6443311362066,-21.2828440931896
-71.7717717717718,9.82900218582725e-131,0,0,1.31766032052819e-05,6.00870400741158e-08,5.82727331207038e-10,-299.35330976025,-34187.7722629346,-Inf,-11.2370677855295,-16.6274716580246,-21.2633017384569
-71.5715715715716,4.83018641831157e-130,0,0,1.32120970319775e-05,6.11115923792644e-08,5.94259952441772e-10,-297.761177026383,-33804.5833300875,-Inf,-11.2343777062319,-16.6105642607901,-21.2437042619248
-71.3713713713714,2.36353478865547e-129,0,0,1.32477824022309e-05,6.21566100012239e-08,6.06054409433728e-10,-296.173318705963,-33424.6153538108,-Inf,-11.2316803854086,-16.593608669034,-21.2240513493455
-71.1711711711712,1.15160555589831e-128,0,0,1.32836608702212e-05,6.32225620596557e-08,6.18117415526346e-10,-294.58973479899,-33047.8502871417,-Inf,-11.2289757839671,-16.5766046048862,-21.2043426837561
-70.970970970971,5.58713480082806e-128,0,0,1.33197340069843e-05,6.43099298219268e-08,6.30455876049936e-10,-293.010425305465,-32674.2701336688,-Inf,-11.226263862497,-16.5595517880469,-21.1845779454468
-70.7707707707708,2.69909514364146e-127,0,0,1.33560034006421e-05,6.54192070540718e-08,6.43076894384431e-10,-291.435390225387,-32303.8569475325,-Inf,-11.2235445812676,-16.5424499357584,-21.1647568119289
-70.5705705705706,1.29834731365125e-126,0,0,1.33924706566355e-05,6.6550900382952e-08,6.55987778231798e-10,-289.864629558757,-31936.5928334251,-Inf,-11.2208179002233,-16.525298762776,-21.1448789579022
-70.3703703703704,6.21880901466368e-126,0,0,1.34291373979608e-05,6.77055296700086e-08,6.69196046106032e-10,-288.298143305575,-31572.4599465904,-Inf,-11.2180837789811,-16.5080979813385,-21.1249440552224
-70.1701701701702,2.96597305312321e-125,0,0,1.34660052654105e-05,6.88836283970135e-08,6.82709434048899e-10,-286.73593146584,-31211.4404928241,-Inf,-11.2153421768261,-16.4908473011381,-21.104951772867
-69.96996996997,1.40854533101334e-124,0,0,1.35030759178179e-05,7.00857440642391e-08,6.96535902579983e-10,-285.177994039552,-30853.5167284733,-Inf,-11.2125930527085,-16.4735464292902,-21.0849017769015
-69.7697697697698,6.66067282716592e-124,0,0,1.35403510323057e-05,7.13124386014848e-08,7.10683643889919e-10,-283.624331026712,-30498.6709604372,-Inf,-11.2098363652397,-16.4561950703028,-21.0647937304453
-69.5695695695696,3.13623805796576e-123,0,0,1.35778323045384e-05,7.25642887924198e-08,7.25161089286101e-10,-282.074942427319,-30146.8855461665,-Inf,-11.2070720726885,-16.4387929260448,-21.0446272936361
-69.3693693693694,1.47042739568917e-122,0,0,1.36155214489799e-05,7.38418867127065e-08,7.39976916900441e-10,-280.529828241374,-29798.1428936637,-Inf,-11.2043001329774,-16.4213396957144,-21.0244021235946
-69.1691691691692,6.86470369361445e-122,0,0,1.3653420199154e-05,7.51458401824043e-08,7.55140059669295e-10,-278.988988468877,-29452.4254614829,-Inf,-11.2015205036786,-16.403835075807,-21.0041178743885
-68.968968968969,3.19112379774692e-121,0,0,1.36915303079105e-05,7.64767732331542e-08,7.70659713595908e-10,-277.452423109827,-29109.7157587301,-Inf,-11.1987331420105,-16.3862787600824,-20.9837741969957
-68.7687687687688,1.47709747267979e-120,0,0,1.37298535476949e-05,7.78353265906809e-08,7.86545346306348e-10,-275.920132164224,-28769.9963450629,-Inf,-11.1959380048331,-16.3686704395314,-20.9633707392673
-68.5685685685686,6.80798050154567e-120,0,0,1.37683917108233e-05,7.92221581731597e-08,8.02806705910211e-10,-274.392115632069,-28433.2498306905,-Inf,-11.1931350486446,-16.3510098023421,-20.9429071458895
-68.3683683683684,3.1244321445436e-119,0,0,1.38071466097612e-05,8.06379436060175e-08,8.19453830177933e-10,-272.868373513361,-28099.4588763741,-Inf,-11.1903242295771,-16.3332965338659,-20.9223830583459
-68.1681681681682,1.42780052416025e-118,0,0,1.38461200774079e-05,8.20833767537673e-08,8.36497056047013e-10,-271.348905808101,-27768.6061934263,-Inf,-11.1875055033924,-16.3155303165826,-20.9017981148778
-67.967967967968,6.49692154991894e-118,0,0,1.38853139673849e-05,8.35591702694852e-08,8.53947029469927e-10,-269.833712516288,-27440.6745437118,-Inf,-11.1846788254781,-16.2977108300646,-20.8811519504455
-67.7677677677678,2.94368513105584e-117,0,0,1.39247301543296e-05,8.50660561625823e-08,8.71814715617176e-10,-268.322793637923,-27115.6467396467,-Inf,-11.1818441508429,-16.2798377509418,-20.8604441966875
-67.5675675675676,1.32806316549796e-116,0,0,1.3964370534194e-05,8.66047863855283e-08,8.90111409449318e-10,-266.816149173005,-26793.5056441989,-Inf,-11.1790014341126,-16.2619107528646,-20.8396744818801
-67.3673673673674,5.96608936945136e-116,0,0,1.40042370245486e-05,8.81761334402251e-08,9.08848746672536e-10,-265.313779121535,-26474.234170888,-Inf,-11.176150629526,-16.2439295064672,-20.818842430896
-67.1671671671672,2.6687286842673e-115,0,0,1.40443315648911e-05,8.97808910047543e-08,9.28038715092893e-10,-263.815683483512,-26157.8152837855,-Inf,-11.17329169093,-16.2258936793296,-20.7979476651625
-66.966966966967,1.18867393135776e-114,0,0,1.40846561169611e-05,9.14198745812395e-08,9.47693666385005e-10,-262.321862258937,-25844.2319975143,-Inf,-11.1704245717752,-16.2078029359401,-20.7769898026181
-66.7667667667668,5.27187008007724e-114,0,0,1.41252126650592e-05,9.30939221656143e-08,9.67826328291651e-10,-260.832315447809,-25533.4673772493,-Inf,-11.1675492251117,-16.1896569376557,-20.7559684576702
-66.5665665665666,2.32814650175987e-113,0,0,1.41660032163729e-05,9.48038949400972e-08,9.88449817271431e-10,-259.347043050129,-25225.5045387169,-Inf,-11.1646656035841,-16.1714553426634,-20.7348832411504
-66.3663663663664,1.02376330192818e-112,0,0,1.4207029801307e-05,9.65506779892259e-08,1.00957765161241e-09,-257.866045065896,-24920.3266481954,-Inf,-11.161773659427,-16.1531978059399,-20.7137337602697
-66.1661661661662,4.48262548363029e-112,0,0,1.42482944738204e-05,9.83351810403229e-08,1.03122376503043e-09,-256.389321495111,-24617.9169225147,-Inf,-11.1588733444603,-16.1348839792107,-20.6925196185738
-65.965965965966,1.9543799550043e-111,0,0,1.42897993117688e-05,1.00158339229306e-07,1.05340252077148e-09,-254.916872337773,-24318.2586290565,-Inf,-11.1559646100841,-16.1165135109091,-20.6712404158961
-65.7657657657658,8.48455734714928e-111,0,0,1.43315464172529e-05,1.02021113892804e-07,1.07612872623867e-09,-253.448697593882,-24021.3350857542,-Inf,-11.1530474072743,-16.0980860461344,-20.6498957483116
-65.5655655655656,3.66769341023722e-110,0,0,1.43735379169732e-05,1.03924493387548e-07,1.09941764816475e-09,-251.98479726344,-23727.1296610927,-Inf,-11.1501216865773,-16.0796012266086,-20.6284852080888
-65.3653653653654,1.57870326215218e-109,0,0,1.44157759625909e-05,1.05869493938097e-07,1.12328502835257e-09,-250.525171346444,-23435.625774109,-Inf,-11.1471873981048,-16.0610586906337,-20.6070083836414
-65.1651651651652,6.76630598638803e-109,0,0,1.44582627310949e-05,1.07857160513935e-07,1.14774710000646e-09,-249.069819842896,-23146.8068943916,-Inf,-11.1442444915292,-16.0424580730474,-20.5854648594794
-64.964964964965,2.88766232454687e-108,0,0,1.45010004251759e-05,1.09888567737089e-07,1.17282060467873e-09,-247.618742752796,-22860.6565420806,-Inf,-11.1412929160781,-16.023799005178,-20.5638542161589
-64.7647647647648,1.22711375859186e-107,0,0,1.45439912736064e-05,1.11964820821416e-07,1.19852280985644e-09,-246.171940076143,-22577.1582878681,-Inf,-11.1383326205289,-16.0050811147998,-20.5421760302315
-64.5645645645646,5.19238504273558e-107,0,0,1.45872375316282e-05,1.14087056544759e-07,1.22487152721485e-09,-244.729411812937,-22296.2957529978,-Inf,-11.1353635532039,-15.9863040260858,-20.5204298741925
-64.3643643643644,2.18772435043448e-106,0,0,1.46307414813462e-05,1.16256444255261e-07,1.25188513156493e-09,-243.29115796318,-22018.0526092649,-Inf,-11.1323856619646,-15.9674673595615,-20.4986153164289
-64.1641641641642,9.17829383403378e-106,0,0,1.46745054321298e-05,1.18474186913126e-07,1.27958258052383e-09,-241.857178526869,-21742.4125790167,-Inf,-11.1293988942061,-15.9485707320568,-20.4767319211657
-63.963963963964,3.83420173407446e-105,0,0,1.47185317210208e-05,1.20741522169211e-07,1.30798343493802e-09,-240.427473504006,-21469.359435152,-Inf,-11.1264031968519,-15.9296137566573,-20.4547792484121
-63.7637637637638,1.59489320325819e-104,0,0,1.47628227131495e-05,1.23059723481864e-07,1.33710788009082e-09,-239.002042894591,-21198.8770011212,-Inf,-11.1233985163478,-15.9105960426554,-20.4327568539061
-63.5635635635636,6.60589857086462e-104,0,0,1.48073808021578e-05,1.25430101273516e-07,1.3669767477268e-09,-237.580886698623,-20930.9491509267,-Inf,-11.1203847986566,-15.8915171954995,-20.410664289059
-63.3633633633634,2.72443117248955e-103,0,0,1.48522084106301e-05,1.27854004128545e-07,1.39761153892737e-09,-236.164004916102,-20665.5598091224,-Inf,-11.1173619892519,-15.8723768167435,-20.3885011008982
-63.1631631631632,1.11882825678969e-102,0,0,1.4897307990532e-05,1.30332820034061e-07,1.42903444787347e-09,-234.751397547029,-20402.6929508141,-Inf,-11.1143300331124,-15.8531745039945,-20.3662668320097
-62.962962962963,4.57503749347565e-102,0,0,1.49426820236568e-05,1.3286797766527e-07,1.46126838653265e-09,-233.343064591404,-20142.332601659,-Inf,-11.1112888747156,-15.8339098508604,-20.3439610204788
-62.7627627627628,1.86281417791242e-101,0,0,1.49883330220809e-05,1.35460947717197e-07,1.49433701030973e-09,-231.939006049225,-19884.4628378665,-Inf,-11.1082384580322,-15.8145824468959,-20.321583199831
-62.5625625625626,7.55245345880643e-101,0,0,1.50342635286267e-05,1.38113244284575e-07,1.52826474470199e-09,-230.539221920495,-19629.0677861972,-Inf,-11.1051787265196,-15.7951918775483,-20.2991328989707
-62.3623623623624,3.04894946686174e-100,0,0,1.50804761173344e-05,1.4082642629183e-07,1.56307681300164e-09,-229.143712205212,-19376.1316239638,-Inf,-11.1021096231153,-15.7757377241017,-20.2766096421198
-62.1621621621622,1.22562056945428e-99,0,0,1.51269733939427e-05,1.43602098975152e-07,1.59879926509046e-09,-227.752476903376,-19125.6385790305,-Inf,-11.0990310902314,-15.7562195636205,-20.2540129487547
-61.961961961962,4.90575100516415e-99,0,0,1.51737579963779e-05,1.46441915418719e-07,1.6354590073733e-09,-226.365516014988,-18877.5729298134,-Inf,-11.0959430697469,-15.7366369688925,-20.2313423335422
-61.7617617617618,1.95523340169783e-98,0,0,1.52208325952526e-05,1.49347578147265e-07,1.67308383389964e-09,-224.982829540048,-18631.9190052802,-Inf,-11.0928455030025,-15.7169895083698,-20.2085973062751
-61.5615615615616,7.75952898747089e-98,0,0,1.52681998943736e-05,1.52320840777233e-07,1.71170245872446e-09,-223.604417478554,-18388.6611849502,-Inf,-11.0897383307925,-15.6972767461101,-20.1857773718054
-61.3613613613614,3.06630787087312e-97,0,0,1.53158626312587e-05,1.55363509728896e-07,1.751344549562e-09,-222.230279830509,-18147.7838988946,-Inf,-11.0866214933592,-15.6774982417156,-20.1628820299777
-61.1611611611612,1.2065346577349e-96,0,0,1.53638235776644e-05,1.58477446001907e-07,1.79204076278898e-09,-220.860416595911,-17909.2716277364,-Inf,-11.0834949303854,-15.6576535502721,-20.1399107755603
-60.960960960961,4.72723825085698e-96,0,0,1.54120855401222e-05,1.61664567016845e-07,1.83382277985565e-09,-219.49482777476,-17673.10890265,-Inf,-11.0803585809872,-15.637742222286,-20.1168630981761
-60.7607607607608,1.84424589949055e-95,0,0,1.54606513604858e-05,1.64926848525467e-07,1.87672334516688e-09,-218.133513367057,-17439.2803053617,-Inf,-11.0772123837077,-15.617763803621,-20.0937384822315
-60.5605605605606,7.16430073265534e-95,0,0,1.55095239164886e-05,1.68266326592456e-07,1.92077630549746e-09,-216.776473372801,-17207.7704681497,-Inf,-11.0740562765088,-15.5977178354328,-20.0705364068444
-60.3603603603604,2.77122912563554e-94,0,0,1.55587061223116e-05,1.71685099651609e-07,1.96601665100935e-09,-215.423707791993,-16978.5640738436,-Inf,-11.0708901967646,-15.5776038541039,-20.0472563457714
-60.1601601601602,1.06736930083956e-93,0,0,1.56082009291623e-05,1.75185330639534e-07,2.01248055794197e-09,-214.075216624632,-16751.6458558248,-Inf,-11.0677140812536,-15.557421391176,-20.0238977673324
-59.95995995996,4.09355496744919e-93,0,0,1.56580113258645e-05,1.78769249210046e-07,2.06020543304941e-09,-212.730999870719,-16527.0005980266,-Inf,-11.0645278661512,-15.5371699732818,-20.0004601343358
-59.7597597597598,1.56325631200015e-92,0,0,1.57081403394592e-05,1.82439154032635e-07,2.10922995986282e-09,-211.391057530253,-16304.6131349338,-Inf,-11.0613314870219,-15.5168491220758,-19.9769429040005
-59.5595595595596,5.94433670623883e-92,0,0,1.57585910358179e-05,1.86197415178467e-07,2.15959414685915e-09,-210.055389603235,-16084.468351583,-Inf,-11.0581248788117,-15.4964583541629,-19.9533455278774
-59.3593593593594,2.25071371547375e-91,0,0,1.58093665202668e-05,1.90046476597613e-07,2.21133937762218e-09,-208.723996089664,-15866.5511835625,-Inf,-11.05490797584,-15.4759971810273,-19.9296674517701
-59.1591591591592,8.48556490115542e-91,0,0,1.58604699382235e-05,1.93988858691306e-07,2.2645084630851e-09,-207.396876989541,-15650.8466170124,-Inf,-11.0516807117915,-15.4554651089585,-19.9059081156528
-58.958958958959,3.18555352967057e-90,0,0,1.59119044758461e-05,1.98027160983236e-07,2.31914569594917e-09,-206.074032302865,-15437.3396886245,-Inf,-11.0484430197083,-15.4348616389767,-19.8820669535878
-58.7587587587588,1.19078320587771e-89,0,0,1.59636733606949e-05,2.02164064894048e-07,2.37529690737661e-09,-204.755462029637,-15226.0154856421,-Inf,-11.0451948319809,-15.4141862667573,-19.8581433936411
-58.5585585585586,4.43224889556262e-89,0,0,1.60157798624069e-05,2.06402336623446e-07,2.43300952606168e-09,-203.441166169856,-15016.8591458605,-Inf,-11.0419360803406,-15.3934384825531,-19.8341368577965
-58.3583583583584,1.64270366386326e-88,0,0,1.60682272933839e-05,2.10744830144447e-07,2.49233263978816e-09,-202.131144723523,-14809.8558576265,-Inf,-11.0386666958501,-15.3726177711153,-19.8100467618682
-58.1581581581582,6.06230743729876e-88,0,0,1.61210190094934e-05,2.15194490314592e-07,2.55331705958753e-09,-200.825397690637,-14604.9908598389,-Inf,-11.0353866088953,-15.3517236116139,-19.785872515412
-57.957957957958,2.22771861517333e-87,0,0,1.61741584107845e-05,2.19754356109114e-07,2.61601538661709e-09,-199.523925071198,-14402.2494419478,-Inf,-11.0320957491761,-15.3307554775555,-19.7616135216344
-57.7577577577578,8.15129023099519e-87,0,0,1.62276489422166e-05,2.24427563981317e-07,2.68048208188394e-09,-198.226726865207,-14201.6169439555,-Inf,-11.0287940456975,-15.3097128367,-19.7372691773004
-57.5575575575576,2.96986033015172e-86,0,0,1.62814940944041e-05,2.29217351355641e-07,2.74677353894645e-09,-196.933803072664,-14003.0787564156,-Inf,-11.0254814267604,-15.2885951509763,-19.7128388726395
-57.3573573573574,1.07743068442417e-85,0,0,1.63356974043743e-05,2.3412706025918e-07,2.81494815973173e-09,-195.645153693568,-13806.6203204337,-Inf,-11.0221578199521,-15.2674018763952,-19.6883219912502
-57.1571571571572,3.89212070155017e-85,0,0,1.63902624563419e-05,2.39160141097644e-07,2.88506643361448e-09,-194.36077872792,-13612.2271276669,-Inf,-11.0188231521371,-15.2461324629621,-19.6637179100021
-56.956956956957,1.39999635882851e-84,0,0,1.64451928824982e-05,2.44320156582095e-07,2.95719101991007e-09,-193.080678175719,-13419.8847203241,-Inf,-11.0154773494472,-15.2247863545869,-19.6390259989369
-56.7567567567568,5.01430974840622e-84,0,0,1.65004923638166e-05,2.49610785813046e-07,3.03138683394225e-09,-191.804852036965,-13229.5786911661,-Inf,-11.0121203372716,-15.2033629889928,-19.6142456211672
-56.5565565565566,1.78829456167087e-83,0,0,1.65561646308741e-05,2.55035828528844e-07,3.1077211368543e-09,-190.533300311659,-13041.2946835052,-Inf,-11.0087520402474,-15.1818617976231,-19.5893761327733
-56.3563563563564,6.35053917472072e-83,0,0,1.66122134646896e-05,2.60599209525584e-07,3.18626362934078e-09,-189.266022999801,-12855.0183912053,-Inf,-11.0053723822489,-15.1602822055466,-19.5644168826983
-56.1561561561562,2.2455658178633e-82,0,0,1.66686426975793e-05,2.66304983256156e-07,3.26708654948631e-09,-188.00302010139,-12670.7355586824,-Inf,-11.0019812863774,-15.1386236313607,-19.5393672126409
-55.955955955956,7.90650634974447e-82,0,0,1.67254562140297e-05,2.72157338616384e-07,3.35026477490745e-09,-186.744291616426,-12488.431980904,-Inf,-10.998578674951,-15.1168854870931,-19.5142264569469
-55.7557557557558,2.77196093248228e-81,0,0,1.67826579515879e-05,2.78160603926614e-07,3.43587592940362e-09,-185.48983754491,-12308.0935033892,-Inf,-10.9951644694937,-15.0950671781009,-19.4889939424974
-55.5555555555556,9.67683268395807e-81,0,0,1.68402519017709e-05,2.843192521175e-07,3.52400049433399e-09,-184.239657886842,-12129.706022209,-Inf,-10.9917385907245,-15.0731681029688,-19.4636689885961
-55.3553553553554,3.36374453136686e-80,0,0,1.68982421109932e-05,2.90637906129176e-07,3.61472192494831e-09,-182.993752642221,-11953.255483986,-Inf,-10.9883009585464,-15.0511876534044,-19.4382509068536
-55.1551551551552,1.16427728172635e-79,0,0,1.69566326815139e-05,2.97121344533445e-07,3.70812677191173e-09,-181.752121811047,-11778.7278858947,-Inf,-10.9848514920352,-15.029125214132,-19.41273900107
-54.954954954955,4.01267039343588e-79,0,0,1.70154277724031e-05,3.03774507389093e-07,3.80430480827615e-09,-180.514765393321,-11606.1092756611,-Inf,-10.981390109428,-15.0069801627839,-19.3871325671148
-54.7547547547548,1.37706423131364e-78,0,0,1.7074631600529e-05,3.10602502340937e-07,3.90334916216401e-09,-179.281683389043,-11435.3857515631,-Inf,-10.9779167281118,-14.9847518697899,-19.3614308928046
-54.5545545545546,4.70563842846888e-78,0,0,1.7134248441565e-05,3.17610610973733e-07,4.00535645544442e-09,-178.052875798212,-11266.5434624301,-Inf,-10.9744312646113,-14.9624396982646,-19.3356332577787
-54.3543543543544,1.60112985548979e-77,0,0,1.71942826310185e-05,3.24804295432634e-07,4.11042694869638e-09,-176.828342620828,-11099.5686076434,-Inf,-10.9709336345771,-14.9400430038922,-19.3097389333721
-54.1541541541542,5.42473094958187e-77,0,0,1.72547385652806e-05,3.32189205322473e-07,4.21866469276968e-09,-175.608083856892,-10934.447437136,-Inf,-10.9674237527733,-14.9175611348091,-19.2837471824853
-53.953953953954,1.83009441998789e-76,0,0,1.73156207026994e-05,3.39771184898745e-07,4.33017768727035e-09,-174.392099506403,-10771.1662513925,-Inf,-10.9639015330655,-14.8949934314846,-19.2576572594529
-53.7537537537538,6.14769674206419e-76,0,0,1.73769335646743e-05,3.47556280563832e-07,4.44507804631567e-09,-173.180389569362,-10609.7114014494,-Inf,-10.9603668884073,-14.8723392265983,-19.2314684099084
-53.5535535535536,2.05634046311698e-75,0,0,1.7438681736775e-05,3.55550748682683e-07,4.56348217192144e-09,-171.972954045769,-10450.0692888947,-Inf,-10.9568197308281,-14.8495978449162,-19.2051798706471
-53.3533533533534,6.84890673585177e-75,0,0,1.75008698698835e-05,3.63761063732901e-07,4.68551093540499e-09,-170.769792935622,-10292.2263658683,-Inf,-10.9532599714197,-14.8267686031627,-19.1787908694852
-53.1531531531532,2.27138696483679e-74,0,0,1.75635026813614e-05,3.72193926804923e-07,4.81128986720697e-09,-169.570906238924,-10136.1691350617,-Inf,-10.9496875203228,-14.803850809892,-19.1523006251177
-52.952952952953,7.50074932751442e-74,0,0,1.76265849562411e-05,3.80856274468805e-07,4.94094935555815e-09,-168.376293955673,-9981.88414971819,-Inf,-10.9461022867139,-14.7808437653551,-19.1257083469718
-52.7527527527528,2.46639039365379e-73,0,0,1.76901215484445e-05,3.89755288024983e-07,5.07462485443989e-09,-167.185956085869,-9829.35801363275,-Inf,-10.9425041787905,-14.7577467613649,-19.0990132350582
-52.5525525525526,8.07537379994897e-73,0,0,1.77541173820261e-05,3.98898403157218e-07,5.21245710131209e-09,-165.999892629513,-9678.57738115209,-Inf,-10.938893103758,-14.7345590811586,-19.0722144798195
-52.3523523523524,2.63273468188577e-72,0,0,1.78185774524449e-05,4.08293320006969e-07,5.35459234510845e-09,-164.818103586604,-9529.52895717461,-Inf,-10.9352689678149,-14.7112799992569,-19.0453112619746
-52.1521521521522,8.54663585636703e-72,0,0,1.78835068278625e-05,4.1794801368935e-07,5.50118258502651e-09,-163.640588957143,-9382.19949715043,-Inf,-10.9316316761379,-14.6879087813204,-19.0183027523611
-51.951951951952,2.76265689955021e-71,0,0,1.79489106504712e-05,4.27870745271933e-07,5.65238582066951e-09,-162.467348741129,-9236.57580708141,-Inf,-10.9279811328676,-14.6644446840031,-18.9911881117735
-51.7517517517518,8.89205929127674e-71,0,0,1.80147941378502e-05,4.38070073238756e-07,5.80836631412785e-09,-161.298382938563,-9092.64474352112,-Inf,-10.9243172410929,-14.6408869548028,-18.9639664907985
-51.5515515515516,2.84984600685786e-70,0,0,1.80811625843518e-05,4.4855486546308e-07,5.96929486462132e-09,-160.133691549444,-8950.39321357483,-Inf,-10.9206399028357,-14.617234831908,-18.9366370296466
-51.3513513513514,9.09461004968918e-70,0,0,1.81480213625189e-05,4.59334311713674e-07,6.13534909635826e-09,-158.973274573773,-8809.80817489956,-Inf,-10.9169490190353,-14.5934875440424,-18.9091988579805
-51.1511511511512,2.88995058984956e-69,0,0,1.82153759245334e-05,4.70417936720727e-07,6.30671376030419e-09,-157.817132011549,-8670.87663570399,-Inf,-10.9132444895321,-14.5696443103051,-18.88165109474
-50.950950950951,9.1440880326758e-69,0,0,1.82832318036977e-05,4.81815613828894e-07,6.48358105059316e-09,-156.665263862772,-8533.58565474859,-Inf,-10.9095262130516,-14.5457043400079,-18.8539928479623
-50.7507507507508,2.88093875073231e-68,0,0,1.83515946159479e-05,4.9353757926642e-07,6.66615093635535e-09,-155.517670127444,-8397.92234134549,-Inf,-10.9057940871876,-14.5216668325092,-18.8262232145996
-50.5505505505506,9.03797837248674e-68,0,0,1.84204700614031e-05,5.05594447060876e-07,6.85463150978008e-09,-154.374350805562,-8263.87385535857,-Inf,-10.9020480083855,-14.4975309770442,-18.7983412803325
-50.3503503503504,2.82326871778878e-67,0,0,1.84898639259477e-05,5.17997224633693e-07,7.04923935127973e-09,-153.235305897128,-8131.42740720341,-Inf,-10.8982878719245,-14.4732959525513,-18.7703461193786
-50.1501501501502,8.78166327225276e-67,0,0,1.85597820828509e-05,5.30757329107382e-07,7.25019991267026e-09,-152.100535402142,-8000.5702578473,-Inf,-10.8945135719009,-14.4489609274949,-18.7422367942986
-49.9499499499499,2.71985023193633e-66,0,0,1.86302304944221e-05,5.43886604361226e-07,7.45774791933726e-09,-150.970039320603,-7871.28971880927,-Inf,-10.8907250012093,-14.4245250596841,-18.7140123557962
-49.7497497497497,8.38796956885706e-66,0,0,1.87012152137049e-05,5.57397338873165e-07,7.67212779241292e-09,-149.843817652512,-7743.57315216006,-Inf,-10.886922051525,-14.399987496088,-18.6856718425159
-49.5495495495495,2.57580123965208e-65,0,0,1.87727423862092e-05,5.71302284387657e-07,7.893594092049e-09,-148.721870397868,-7617.40797052212,-Inf,-10.8831046132854,-14.3753473726459,-18.6572142808341
-49.3493493493493,7.87610496544781e-65,0,0,1.88448182516835e-05,5.85614675451531e-07,8.12241198293534e-09,-147.604197556671,-7492.78163706962,-Inf,-10.8792725756704,-14.3506038140745,-18.6286386846477
-49.1491491491491,2.39802821525231e-64,0,0,1.89174491459281e-05,6.00348249862109e-07,8.35885772328007e-09,-146.490799128923,-7369.68166552844,-Inf,-10.8754258265839,-14.3257559336699,-18.5999440551566
-48.9489489489489,7.27010574620806e-64,0,0,1.89906415026503e-05,6.1551727007445e-07,8.60321917854155e-09,-145.381675114621,-7248.09562017619,-Inf,-10.8715642526337,-14.3008028331055,-18.5711293806421
-48.7487487487487,2.19467801345424e-63,0,0,1.90644018553627e-05,6.31136545617047e-07,8.85579636127696e-09,-144.276825513767,-7128.0111158422,-Inf,-10.8676877391116,-14.2757436022257,-18.5421936362402
-48.5485485485485,6.59697052482469e-63,0,0,1.91387368393257e-05,6.47221456568222e-07,9.11690199855569e-09,-143.176250326361,-7009.41581790749,-Inf,-10.8637961699728,-14.2505773188342,-18.5131357837098
-48.3483483483483,1.97452174229598e-62,0,0,1.92136531935359e-05,6.63787978148298e-07,9.38686212847137e-09,-142.079949552402,-6892.29744230482,-Inf,-10.8598894278151,-14.2253030484779,-18.4839547711958
-48.1481481481481,5.8846812360053e-62,0,0,1.92891577627613e-05,6.80852706485835e-07,9.6660167273803e-09,-140.98792319189,-6776.64375551867,-Inf,-10.8559673938577,-14.1999198442264,-18.454649532987
-47.9479479479479,1.7463352124809e-61,0,0,1.9365257499624e-05,6.98432885619454e-07,9.95472036959091e-09,-139.900171244826,-6662.44257458523,-Inf,-10.8520299479197,-14.1744267464456,-18.4252189892682
-47.7477477477477,5.16031158018444e-61,0,0,1.9441959466733e-05,7.16546435800404e-07,1.0253342921336e-08,-138.81669371121,-6549.6817670924,-Inf,-10.8480769683977,-14.1488227825662,-18.3956620458667
-47.5475475475475,1.5183359851933e-60,0,0,1.95192708388674e-05,7.35211983164608e-07,1.05622702709692e-08,-137.737490591041,-6438.34925117981,-Inf,-10.8441083322432,-14.1231069668476,-18.3659775939937
-47.3473473473473,4.44839650516524e-60,0,0,1.95971989052122e-05,7.54448890847093e-07,1.08819050974485e-08,-136.662561884319,-6328.43299553878,-Inf,-10.8401239149402,-14.0972783001355,-18.3361645099786
-47.1471471471471,1.29772521305398e-59,0,0,1.9675751071647e-05,7.74277291615753e-07,1.12126676792956e-08,-135.591907591045,-6219.9210194124,-Inf,-10.836123590481,-14.0713357696142,-18.3062216549981
-46.9469469469469,3.76969002061251e-59,0,0,1.97549348630912e-05,7.94718122105978e-07,1.15549967463556e-08,-134.525527711218,-6112.80139259543,-Inf,-10.8321072313429,-14.0452783485532,-18.276147874799
-46.7467467467467,1.09036570464074e-58,0,0,1.98347579259041e-05,8.15793158742455e-07,1.19093503768266e-08,-133.463422244839,-6007.06223543435,-Inf,-10.8280747084635,-14.0191049960475,-18.2459419994139
-46.5465465465465,3.14038122487611e-58,0,0,1.99152280303456e-05,8.37525055439465e-07,1.22762069421845e-08,-132.405591191908,-5902.69171882738,-Inf,-10.8240258912157,-13.992814656752,-18.2156028428706
-46.3463463463463,9.00608843351465e-58,0,0,1.99963530730944e-05,8.59937383176456e-07,1.26560661027898e-08,-131.352034552424,-5799.67806422445,-Inf,-10.8199606473827,-13.9664062606096,-18.1851292028951
-46.1461461461461,2.57177924930804e-57,0,0,2.00781410798306e-05,8.83054671551364e-07,1.30494498571433e-08,-130.302752326387,-5698.0095436272,-Inf,-10.8158788431318,-13.9398787225724,-18.1545198606071
-45.9459459459459,7.31265045115092e-57,0,0,2.01606002078792e-05,9.06902452420315e-07,1.34569036479421e-08,-129.257744513798,-5597.67447958898,-Inf,-10.8117803429881,-13.9132309423171,-18.123773580208
-45.7457457457457,2.07042539917259e-56,0,0,2.02437387489211e-05,9.31507305738829e-07,1.38789975282923e-08,-128.217011114656,-5498.66124521488,-Inf,-10.8076650098073,-13.8864618039523,-18.0928891086625
-45.5455455455455,5.83697730860629e-56,0,0,2.03275651317699e-05,9.5689690772655e-07,1.43163273916438e-08,-127.180552128962,-5400.95826416169,-Inf,-10.8035327047485,-13.8595701757198,-18.0618651753712
-45.3453453453453,1.63855139858555e-55,0,0,2.04120879252184e-05,9.83100081484952e-07,1.47695162692492e-08,-126.148367556715,-5304.55401063792,-Inf,-10.7993832872459,-13.8325549096878,-18.0307004918366
-45.1451451451451,4.58010863261459e-55,0,0,2.04973158409564e-05,1.01014685020536e-06,1.52392156991874e-08,-125.120457397916,-5209.4370094038,-Inf,-10.7952166149801,-13.8054148414372,-17.9993937513201
-44.9449449449449,1.27477968692865e-54,0,0,2.05832577365615e-05,1.03806849311292e-06,1.57261071712614e-08,-124.096821652565,-5115.59583577127,-Inf,-10.7910325438487,-13.7781487897396,-17.9679436284912
-44.7447447447447,3.53295524650464e-54,0,0,2.06699226185655e-05,1.06689760430117e-06,1.62309036523545e-08,-123.07746032066,-5023.019115604,-Inf,-10.7868309279367,-13.750755556228,-17.9363487790676
-44.5445445445445,9.74955477120081e-54,0,0,2.07573196455987e-05,1.09666815462142e-06,1.67543511971369e-08,-122.062373402204,-4931.69552531736,-Inf,-10.7826116194859,-13.7232339250584,-17.9046078394471
-44.3443443443443,2.6790145762847e-53,0,0,2.08454581316132e-05,1.12741555680131e-06,1.72972306493304e-08,-121.051560897194,-4841.61379187845,-Inf,-10.7783744688633,-13.6955826625638,-17.8727194263299
-44.1441441441441,7.33008508092719e-53,0,0,2.09343475491899e-05,1.15917673397767e-06,1.78603594390877e-08,-120.045022805633,-4752.76269280609,-Inf,-10.7741193245298,-13.6678005168991,-17.8406821363317
-43.9439439439439,1.9970392489012e-52,0,0,2.10239975329296e-05,1.19199019184058e-06,1.84445934824123e-08,-119.042759127518,-4665.1310561708,-Inf,-10.7698460330075,-13.6398862176766,-17.808494545587
-43.7437437437437,5.417611159629e-52,0,0,2.11144178829309e-05,1.22589609459784e-06,1.90508291889385e-08,-118.044769862852,-4578.70776059484,-Inf,-10.7655544388463,-13.6118384755934,-17.7761552093426
-43.5435435435435,1.46343253993337e-51,0,0,2.12056185683595e-05,1.26093634498222e-06,1.96800055848202e-08,-117.051055011632,-4493.48173525216,-Inf,-10.7612443845903,-13.5836559820477,-17.7436626615408
-43.3433433433433,3.93623691357594e-51,0,0,2.12976097311091e-05,1.2971546685381e-06,2.03331065579278e-08,-116.06161457386,-4409.44195986846,-Inf,-10.7569157107427,-13.5553374087467,-17.7110154143922
-43.1431431431431,1.05422521120685e-50,0,0,2.13904016895579e-05,1.33459670243923e-06,2.10111632330464e-08,-115.076448549536,-4326.57746472112,-Inf,-10.7525682557308,-13.5268814073033,-17.6782119579369
-42.9429429429429,2.81144253997357e-50,0,0,2.14840049424244e-05,1.37331008910537e-06,2.17152564852886e-08,-114.095556938659,-4244.87733063927,-Inf,-10.7482018558697,-13.4982866088229,-17.6452507595954
-42.7427427427427,7.465667979281e-50,0,0,2.15784301727239e-05,1.41334457490298e-06,2.24465196005015e-08,-113.11893974123,-4164.33068900373,-Inf,-10.7438163453251,-13.4695516234794,-17.6121302637073
-42.5425425425425,1.97402103989017e-49,0,0,2.16736882518297e-05,1.45475211423371e-06,2.32061410920525e-08,-112.146596957248,-4084.92672174706,-Inf,-10.7394115560757,-13.4406750400794,-17.578848891058
-42.3423423423423,5.19730888751182e-49,0,0,2.1769790243643e-05,1.49758697933395e-06,2.39953676840252e-08,-111.178528586714,-4006.65466135353,-Inf,-10.7349873178748,-13.4116554256159,-17.5454050383935
-42.1421421421421,1.36253894970668e-48,0,0,2.18667474088725e-05,1.54190587613025e-06,2.48155074715598e-08,-110.214734629627,-3929.50379085911,-Inf,-10.7305434582102,-13.3824913248092,-17.5117970779223
-41.9419419419419,3.5568288582101e-48,0,0,2.19645712094303e-05,1.58776806651796e-06,2.5667933269821e-08,-109.255215085987,-3853.46344385151,-Inf,-10.7260798022645,-13.3531812596362,-17.4780233568036
-41.7417417417417,9.245292544899e-48,0,0,2.20632733129452e-05,1.63523549745467e-06,2.6554086163883e-08,-108.299969955796,-3778.52300447015,-Inf,-10.7215961728734,-13.3237237288467,-17.4440821966228
-41.5415415415415,2.39288591104323e-47,0,0,2.2162865597398e-05,1.68437293728642e-06,2.74754792726945e-08,-107.348999239051,-3704.67190740616,-Inf,-10.7170923904835,-13.2941172074664,-17.4099718928527
-41.3413413413413,6.16690095234075e-47,0,0,2.22633601558834e-05,1.73524811975246e-06,2.84337017412181e-08,-106.402302935754,-3631.8996379024,-Inf,-10.7125682731097,-13.2643601462873,-17.3756907142998
-41.1411411411411,1.5825432927047e-46,0,0,2.23647693015008e-05,1.78793189614417e-06,2.94304229758482e-08,-105.459881045905,-3560.19573175343,-Inf,-10.7080236362902,-13.2344509713432,-17.3412369025363
-40.9409409409409,4.04378327597872e-46,0,0,2.24671055723804e-05,1.84249839612641e-06,3.04673971392959e-08,-104.521733569503,-3489.54977530554,-Inf,-10.7034582930423,-13.204388083371,-17.3066086713162
-40.7407407407407,1.02887778400893e-45,0,0,2.25703817368463e-05,1.89902519776373e-06,3.15464679222992e-08,-103.587860506548,-3419.95140545673,-Inf,-10.6988720538155,-13.1741698572576,-17.2718042059759
-40.5405405405405,2.60665379446138e-45,0,0,2.26746107987235e-05,1.95759350733118e-06,3.26695736107772e-08,-102.658261857041,-3351.39030965673,-Inf,-10.6942647264445,-13.1437946414708,-17.2368216628181
-40.3403403403403,6.57576922588149e-45,0,0,2.27798060027923e-05,2.01828834952938e-06,3.38387524684066e-08,-101.732937620982,-3283.85622590697,-Inf,-10.6896361161012,-13.1132607574747,-17.2016591684788
-40.1401401401401,1.65178462342196e-44,0,0,2.28859808403939e-05,2.08119876876635e-06,3.50561484560641e-08,-100.81188779837,-3217.33894276061,-Inf,-10.6849860252449,-13.0825664991284,-17.1663148192762
-39.9399399399399,4.13146349990237e-44,0,0,2.29931490551947e-05,2.1464180422146e-06,3.63240173111658e-08,-99.8951123892053,-3151.82829932251,-Inf,-10.6803142535718,-13.0517101320678,-17.1307866805424
-39.7397397397397,1.02895899352461e-43,0,0,2.31013246491123e-05,2.21404390540179e-06,3.76447330116368e-08,-98.9826113934882,-3087.31418524927,-Inf,-10.6756205979632,-13.0206898930697,-17.0950727859357
-39.5395395395395,2.55173670343648e-43,0,0,2.32105218884089e-05,2.28417879114637e-06,3.90207946510976e-08,-98.0743848112187,-3023.7865407492,-Inf,-10.6709048524327,-12.9895039893978,-17.0591711367334
-39.3393393393393,6.30111345296747e-43,0,0,2.3320755309959e-05,2.35693008270717e-06,4.04548337538443e-08,-97.1704326423966,-2961.23535658231,-Inf,-10.6661668080717,-12.9581505981299,-17.0230797011044
-39.1391391391391,1.54932448332858e-42,0,0,2.34320397276955e-05,2.43241038207785e-06,4.1949622060359e-08,-96.2707548870221,-2899.65067406034,-Inf,-10.6614062529941,-12.9266278654651,-16.986796413362
-38.9389389389389,3.79324692455452e-42,0,0,2.35443902392413e-05,2.51073779442345e-06,4.35080798164188e-08,-95.375351545095,-2839.02258504676,-Inf,-10.6566229722791,-12.8949339060117,-16.9503191731937
-38.7387387387387,9.24748191569987e-42,0,0,2.3657822232732e-05,2.59203622972843e-06,4.51332846013954e-08,-94.4842226166154,-2779.34123195673,-Inf,-10.6518167479136,-12.8630668020532,-16.9136458448697
-38.5385385385385,2.24480960957516e-41,0,0,2.37723513938369e-05,2.67643572280282e-06,4.68284807340718e-08,-93.5973681015832,-2720.59680775715,-Inf,-10.6469873587318,-12.8310246027935,-16.8767742564282
-38.3383383383383,5.42599239557763e-41,0,0,2.38879937129841e-05,2.76407277287659e-06,4.85970892972588e-08,-92.7147879999986,-2662.77955596663,-Inf,-10.6421345803547,-12.7988053235789,-16.8397021988364
-38.1381381381381,1.30593780590317e-40,0,0,2.40047654927973e-05,2.85509070410265e-06,5.0442718825701e-08,-91.8364823118615,-2605.87977065548,-Inf,-10.6372581851273,-12.7664069450973,-16.8024274251275
-37.9379379379379,3.12974860235529e-40,0,0,2.41226833557516e-05,2.94964004838608e-06,5.23691767052412e-08,-90.9624510371718,-2549.88779644576,-Inf,-10.6323579420547,-12.7338274125535,-16.764947649511
-37.7377377377377,7.46861477726768e-40,0,0,2.42417642520557e-05,3.04787895206224e-06,5.438048133497e-08,-90.0926941759297,-2494.79402851122,-Inf,-10.6274336167361,-12.7010646348188,-16.7272605464578
-37.5375375375375,1.77465652761333e-39,0,0,2.43620254677678e-05,3.14997360806015e-06,5.64808751081897e-08,-89.227211728135,-2440.58891257734,-Inf,-10.622484971298,-12.6681164835554,-16.6893637497563
-37.3373373373373,4.19886786491519e-39,0,0,2.44834846331545e-05,3.25609871531015e-06,5.8674838272447e-08,-88.3660036937878,-2387.26294492131,-Inf,-10.6175117643248,-12.6349807923136,-16.6512548515413
-37.1371371371371,9.89221964658818e-39,0,0,2.46061597313005e-05,3.36643796728776e-06,6.09671037337155e-08,-87.5090700728881,-2334.80667237204,-Inf,-10.6125137507884,-12.6016553556011,-16.6129314012924
-36.9369369369369,2.3205927954917e-38,0,0,2.47300691069776e-05,3.48118457172924e-06,6.33626728750428e-08,-86.6564108654358,-2283.21069231017,-Inf,-10.6074906819756,-12.5681379279238,-16.5743909048022
-36.7367367367367,5.42060515993106e-38,0,0,2.48552314757826e-05,3.60054180371003e-06,6.58668324656647e-08,-85.8080260714311,-2232.46565266802,-Inf,-10.602442305414,-12.5344262227958,-16.5356308231127
-36.5365365365365,1.26078273949424e-37,0,0,2.49816659335543e-05,3.72472359444568e-06,6.84851727427863e-08,-84.9639156908739,-2182.56225192968,-Inf,-10.5973683647958,-12.5005179117193,-16.496648571418
-36.3363363363363,2.91995649447143e-37,0,0,2.51093919660783e-05,3.85395515835738e-06,7.12236067549531e-08,-84.1240797237641,-2133.49123913091,-Inf,-10.5922685998997,-12.4664106231313,-16.4574415179338
-36.1361361361361,6.73373704202332e-37,0,0,2.52384294590904e-05,3.98847366114226e-06,7.40883910632761e-08,-83.2885181701018,-2085.2434138592,-Inf,-10.5871427465105,-12.4321019413171,-16.4180069827305
-35.9359359359359,1.54624949464547e-36,0,0,2.53687987085902e-05,4.12852893180335e-06,7.70861479047531e-08,-82.457231029887,-2037.80962625378,-Inf,-10.5819905363378,-12.397589405289,-16.3783422365296
-35.7357357357357,3.53546575037646e-36,0,0,2.55005204314749e-05,4.27438422182681e-06,8.02238889306303e-08,-81.6302183031197,-1991.18077700558,-Inf,-10.5768116969307,-12.3628705076285,-16.338444499462
-35.5355355355355,8.04928572746022e-36,0,0,2.56336157765056e-05,4.42631701494736e-06,8.35090406422354e-08,-80.8074799897999,-1945.34781735723,-Inf,-10.5716059515922,-12.327942693291,-16.298310939786
-35.3353353353353,1.8247849872058e-35,0,0,2.57681063356185e-05,4.58461989121742e-06,8.694947165706e-08,-79.9890160899276,-1900.30174910311,-Inf,-10.56637301929,-12.2928033583713,-16.2579386725641
-35.1351351351351,4.11916985390592e-35,0,0,2.59040141555934e-05,4.74960144939429e-06,9.05535219491645e-08,-79.1748266035028,-1856.03362458929,-Inf,-10.5611126145655,-12.2574498488287,-16.217324758297
-34.9349349349349,9.25872846343956e-35,0,0,2.60413617500927e-05,4.92158729198431e-06,9.43300342203095e-08,-78.3649115305254,-1812.53454671357,-Inf,-10.5558244474408,-12.2218794591688,-16.1764662015124
-34.7347347347347,2.0722237184675e-34,0,0,2.61801721120845e-05,5.10092107763657e-06,9.82883875716939e-08,-77.5592708709955,-1769.79566892548,-Inf,-10.5505082233221,-12.1860894310827,-16.1353599493077
-34.5345345345345,4.6181238839083e-34,0,0,2.6320468726665e-05,5.28796564596338e-06,1.02438533660917e-07,-76.7579046249132,-1727.80819522623,-Inf,-10.5451636429019,-12.150076952039,-16.0940028898437
-34.3343343343343,1.02479775048944e-33,0,0,2.64622755842948e-05,5.48310422028357e-06,1.06791035544884e-07,-75.9608127922783,-1686.56338016878,-Inf,-10.5397904020572,-12.1138391538289,-16.0523918507889
-34.1341341341341,2.26440650457137e-33,0,0,2.66056171944639e-05,5.6867416942415e-06,1.11357109427018e-07,-75.1679953730909,-1646.0525288578,-Inf,-10.5343881917462,-12.0773731110612,-16.0105235977103
-33.9339339339339,4.98212098740874e-33,0,0,2.67505185998029e-05,5.89930600875295e-06,1.16148669546464e-07,-74.379452367351,-1606.26699694967,-Inf,-10.5289566979017,-12.0406758396061,-15.9683948324106
-33.7337337337337,1.09148505063791e-32,0,0,2.68970053906578e-05,6.12124962627146e-06,1.21178376468109e-07,-73.5951837750586,-1567.19819065248,-Inf,-10.5234956013208,-12.0037442949842,-15.9260021912078
-33.5335335335335,2.38103050578438e-32,0,0,2.70451037201442e-05,6.35305110996292e-06,1.26459689055462e-07,-72.8151895962136,-1528.83756672607,-Inf,-10.5180045775532,-11.9665753707,-15.8833422431561
-33.3333333333333,5.17196733418394e-32,0,0,2.71948403197014e-05,6.59521681602303e-06,1.32006920433885e-07,-72.0394698308162,-1491.17663248195,-Inf,-10.5124832967852,-11.9291658965169,-15.8404114882049
-33.1331331331331,1.11863971161325e-31,0,0,2.73462425151656e-05,6.84828270808125e-06,1.37835298279606e-07,-71.2680244788662,-1454.20694578339,-Inf,-10.5069314237204,-11.8915126366707,-15.7972063552939
-32.9329329329329,2.40917494508695e-31,0,0,2.74993382433814e-05,7.11281630340827e-06,1.43961029800628e-07,-70.5008535403637,-1417.92011504535,-Inf,-10.5013486174583,-11.8536122880197,-15.7537232003809
-32.7327327327327,5.1664245222973e-31,0,0,2.7654156069374e-05,7.38941876149234e-06,1.5040137180938e-07,-69.7379570153087,-1382.30779923451,-Inf,-10.4957345313682,-11.8154614781282,-15.7099583043993
-32.5325325325325,1.10320313157354e-30,0,0,2.78107252041032e-05,7.67872712647678e-06,1.57174706324044e-07,-68.9793349037012,-1347.36170786929,-Inf,-10.4900888129601,-11.7770567632809,-15.6659078711438
-32.3323323323323,2.34565711973798e-30,0,0,2.79690755228236e-05,7.98141673596805e-06,1.64300622176321e-07,-68.2249872055412,-1313.0736010198,-Inf,-10.484411103752,-11.7383946264246,-15.6215680250794
-32.1321321321321,4.96612008880071e-30,0,0,2.8129237584074e-05,8.29820380983826e-06,1.71800003148326e-07,-67.4749139208287,-1279.43528930787,-Inf,-10.4787010391333,-11.6994714750346,-15.5769348090707
-31.9319319319319,1.04692013304428e-29,0,0,2.82912426493224e-05,8.62984823386789e-06,1.79695123210844e-07,-66.7291150495636,-1246.43863390706,-Inf,-10.4729582482241,-11.6602836389021,-15.5320041820291
-31.7317317317317,2.19762472156186e-29,0,0,2.84551227032925e-05,8.97715655441792e-06,1.88009749489806e-07,-65.9875905917461,-1214.07554654265,-Inf,-10.4671823537311,-11.6208273678388,-15.4867720164728
-31.5315315315315,4.59343058686864e-29,0,0,2.86209104749988e-05,9.34098520179332e-06,1.96769253648052e-07,-65.250340547376,-1182.33798949161,-Inf,-10.4613729717983,-11.5810988292956,-15.4412340959968
-31.3313313313313,9.56014391073235e-29,0,0,2.87886394595216e-05,9.72224396158184e-06,2.06000732436049e-07,-64.5173649164534,-1151.21797558266,-Inf,-10.4555297118545,-11.541094105891,-15.3953861126483
-31.1311311311311,1.98123206226271e-28,0,0,2.89583439405495e-05,1.01218997150334e-05,2.15733138238679e-07,-63.7886636989783,-1120.70756819622,-Inf,-10.4496521764551,-11.5008091928451,-15.3492236642031
-30.9309309309309,4.0883673477549e-28,0,0,2.91300590137232e-05,1.05409804715084e-05,2.25997420526553e-07,-63.0642368949507,-1090.79888126442,-Inf,-10.4437399611205,-11.4602399953152,-15.3027422513386
-30.7307307307307,8.40055772486708e-28,0,0,2.93038206108139e-05,1.09805797181845e-05,2.36826679210207e-07,-62.3440845043706,-1061.48407927112,-Inf,-10.4377926541686,-11.4193823256278,-15.2559372746992
-30.5305305305305,1.71873917391749e-27,0,0,2.94796655247692e-05,1.14418611145925e-05,2.48256330995155e-07,-61.628206527238,-1032.75537725191,-Inf,-10.431809836543,-11.3782319004024,-15.2088040318482
-30.3303303303303,3.50151085177095e-27,0,0,2.96576314356668e-05,1.19260635621818e-05,2.6032428994611e-07,-60.9166029635528,-1004.60504079405,-Inf,-10.4257910816359,-11.3367843375625,-15.1613377141012
-30.1301301301301,7.10304593886064e-27,0,0,2.98377569376103e-05,1.24345066820152e-05,2.73071163591114e-07,-60.2092738133152,-977.025386036571,-Inf,-10.4197359551052,-11.2950351532276,-15.1135334032357
-29.9299299299299,1.43475390727987e-26,0,0,3.0020081566611e-05,1.29685967368994e-05,2.86540466032065e-07,-59.506219076525,-950.008779670189,-Inf,-10.413644014687,-11.2529797584808,-15.0653860680706
-29.7297297297297,2.88571777544249e-26,0,0,3.0204645829496e-05,1.35298330377975e-05,3.00778849679093e-07,-58.8074387531823,-923.547638937346,-Inf,-10.4075148100011,-11.2106134560057,-15.0168905609097
-29.5295295295295,5.77928269954279e-26,0,0,3.03914912338871e-05,1.41198148782936e-05,3.15836357393795e-07,-58.1129328432871,-897.634431632201,-Inf,-10.4013478823518,-11.1679314365876,-14.9680416138422
-29.3293293293293,1.15249133567941e-25,0,0,3.05806603192977e-05,1.4740249045217e-05,3.31766697012996e-07,-57.4227013468394,-872.261676100629,-Inf,-10.3951427645213,-11.1249287754695,-14.9188338348936
-29.1291291291291,2.28846905946124e-25,0,0,3.07721966893967e-05,1.53929579583449e-05,3.48627540432276e-07,-56.7367442638392,-847.421941240224,-Inf,-10.3888989805579,-11.0816004285591,-14.8692617040199
-28.9289289289289,4.52476540027462e-25,0,0,3.09661450454898e-05,1.60798884974373e-05,3.66480849659982e-07,-56.0550615942864,-823.107846500295,-Inf,-10.3826160455565,-11.0379412284765,-14.8193195689358
-28.7287287287287,8.90821590826063e-25,0,0,3.11625512212735e-05,1.6803121580777e-05,3.85393232510458e-07,-55.3776533381812,-799.312061881869,-Inf,-10.3762934654329,-10.9939458804357,-14.7690016407714
-28.5285285285285,1.7463409902808e-24,0,0,3.13614622189173e-05,1.75648825659674e-05,4.05436330893273e-07,-54.7045194955234,-776.02730793769,-Inf,-10.3699307366903,-10.9496089579524,-14.7183019895456
-28.3283283283283,3.40887445698303e-24,0,0,3.15629262465351e-05,1.83675525510512e-05,4.2668724497697e-07,-54.0356600663132,-753.246355772218,-Inf,-10.3635273461792,-10.9049248983671,-14.6672145394491
-28.1281281281281,6.62577390770212e-24,3.52553387296813e-318,0,3.17669927571063e-05,1.9213680662154e-05,4.4922899686564e-07,-53.3710750505504,-730.962027041632,-Inf,-10.3570827708484,-10.8598879981755,-14.6157330639268
-27.9279279279279,1.28234789498542e-23,1.02943971512332e-308,0,3.19737124889164e-05,2.01059974229167e-05,4.73151037829191e-07,-52.7107644482351,-709.167193953827,-Inf,-10.3505964774894,-10.8144924081559,-14.5638511805481
-27.7277277277277,2.47126182247125e-23,1.85551732170413e-299,3.51280674193126e-321,3.21831375075813e-05,2.10474293110867e-05,4.98549803579126e-07,-52.0547282593673,-687.854779268415,-737.873399491578,-10.3440679224709,-10.7687321282823,-14.511562345656
-27.5275275275275,4.74215016858585e-23,2.07906998587382e-290,7.53413860056034e-312,3.23953212497338e-05,2.20411146189099e-05,5.25529322587262e-07,-51.4029664839469,-667.017756296725,-716.387104508365,-10.3374965514659,-10.7226010024125,-14.4588598487813
-27.3273273273273,9.06098665903774e-23,1.45828666505408e-281,1.00973541655953e-302,3.26103185684455e-05,2.30904207465536e-05,5.54201883012115e-07,-50.7554791219741,-646.649148901803,-695.37100975147,-10.3308817991692,-10.676092712739,-14.4057368068111
-27.1271271271271,1.72392880057846e-22,6.44754145877489e-273,8.49381235946135e-294,3.28281857804665e-05,2.41989630718656e-05,5.84688764435015e-07,-50.1122661734487,-626.742031498412,-674.820679399553,-10.3242230890052,-10.6292007739897,-14.3521861578977
-26.9269269269269,3.2659294974552e-22,1.80929179891626e-264,4.51548718275888e-285,3.30489807153685e-05,2.53706255555182e-05,6.17121041324511e-07,-49.4733276383709,-607.289529053034,-654.729238419097,-10.3175198328269,-10.5819185273643,-14.298200655094
-26.7267267267267,6.16081164321828e-22,3.24451773945685e-256,1.52748613952152e-276,3.32727627666812e-05,2.66095832582221e-05,6.51640465954125e-07,-48.8386635167405,-588.284817083864,-635.089862328297,-10.3107714306037,-10.5342391341938,-14.2437728597003
-26.5265265265265,1.15721139870471e-21,3.74335175665198e-248,3.31026327445337e-268,3.34995929451166e-05,2.79203269664645e-05,6.88400439406999e-07,-48.2082738085576,-569.721121660819,-615.895777197069,-10.3039772700991,-10.4861555693054,-14.1888951343074
-26.3263263263263,2.1643680802406e-21,2.79743496402562e-240,4.62679559052409e-260,3.37295339339816e-05,2.93076901454136e-05,7.2756708032564e-07,-47.5821585138222,-551.591719405528,-597.140259647043,-10.2971367265379,-10.4376606140777,-14.1335596355184
-26.1261261261261,4.03081794885608e-21,1.36315802251727e-232,4.19883280431295e-252,3.39626501468853e-05,3.07768784625519e-05,7.69320402221693e-07,-46.9603176325343,-533.889937491341,-578.816636851568,-10.2902491622607,-10.3887468491683,-14.0777583063318
-25.9259259259259,7.47478822806001e-21,4.36008817306691e-225,2.49048172305079e-244,3.41990077878509e-05,3.23335021536299e-05,8.13855611467896e-07,-46.3427511646938,-516.609153643323,-560.91828653571,-10.2833139263677,-10.3394066468963,-14.0214828681669
-25.7257257257257,1.38021978306684e-20,9.21427705007928e-218,9.71848812168888e-237,3.44386749139515e-05,3.39836115340803e-05,8.61384539573381e-07,-45.7294591103009,-499.742796138257,-543.438636976251,-10.2763303543496,-10.2896321632576,-13.96472481251
-25.5255255255255,2.53770566295879e-20,1.29501946264263e-210,2.5113470787612e-229,3.46817215005939e-05,3.57337359945877e-05,9.12137225018537e-07,-45.1204414693554,-483.284343804643,-526.371167001691,-10.2692977677051,-10.2394153295539,-13.9074753921619
-25.3253253253253,4.64598598617616e-20,1.21828953571925e-203,4.32531362597241e-222,3.49282195095815e-05,3.75909268596193e-05,9.66363661824984e-07,-44.5156982418575,-467.227326022698,-509.709405992248,-10.2622154735457,-10.1887478436126,-13.8497256120612
-25.1251251251251,8.46950810556621e-20,7.72097456819441e-197,4.99711683874158e-215,3.51782429600955e-05,3.95628045330269e-05,1.02433573419221e-06,-43.915229427807,-451.565322724354,-493.446933879854,-10.2550827641859,-10.1376211605722,-13.791466219661
-24.9249249249249,1.53738318362638e-19,3.31747275806369e-190,3.89743324673011e-208,3.54318680027418e-05,4.1657610406054e-05,1.08634935898274e-06,-43.319035027204,-436.291964393264,-477.57738114816,-10.2478989167189,-10.0860264832088,-13.7326876948305
-24.7247247247247,2.77875150203178e-19,9.72524465105851e-184,2.06509216890087e-201,3.56891729968185e-05,4.38842640610711e-05,1.15272686062576e-06,-42.7271150400485,-421.400932064795,-462.094428832536,-10.2406631925766,-10.0339547517755,-13.6733802392549
-24.5245245245245,5.00104705017758e-19,1.95737469470904e-177,7.48038763701467e-195,3.59502385909692e-05,4.62524263700852e-05,1.22381960618506e-06,-42.1394694663405,-406.885957326032,-446.991808520065,-10.2333748370746,-9.98139663332603,-13.6135337653035
-24.3243243243243,8.96222445110858e-19,2.72162352437285e-171,1.86394485822902e-188,3.62151478073963e-05,4.87725691616483e-05,1.30001093196006e-06,-41.5560983060799,-392.740822315778,-432.26330234955,-10.2260330789393,-9.92834251049,-13.5531378843321
-24.1241241241241,1.59924255595287e-18,2.63051756464015e-165,3.21473173782399e-182,3.64839861298188e-05,5.14560522145186e-05,1.38171939712569e-06,-40.9770015592669,-378.95935972455,-417.902743011509,-10.218637129818,-9.87478246966718,-13.4921818943881
-23.9239239239239,2.84155787125017e-18,1.77815621194121e-159,3.86114054871133e-176,3.67568415953707e-05,5.43152084328219e-05,1.46940240464791e-06,-40.4021792259013,-365.535452794586,-403.90401374818,-10.2111861837717,-9.82070628860416,-13.4306547672787
-23.7237237237237,5.02738700943843e-18,8.45763007372475e-154,3.24922808386206e-170,3.70338048906463e-05,5.73634381672426e-05,1.56356023512833e-06,-39.8316313059833,-352.463035319839,-390.261048353515,-10.2036794167471,-9.76610342331509,-13.368545134965
-23.5235235235235,8.85669680840384e-18,2.84767285077676e-148,1.92730774413253e-164,3.73149694521147e-05,6.06153137719913e-05,1.66474054544188e-06,-39.2653577995127,-339.736091645979,-376.967831173184,-10.1961159860302,-9.7109629943048,-13.3058412752378
-23.3233233233233,1.55362028370762e-17,6.8278622316297e-143,8.10622821363989e-159,3.76004315711344e-05,6.40866956302935e-05,1.77354339116119e-06,-38.7033587064896,-327.348656670393,-364.018397104575,-10.1884950296786,-9.65527377205015,-13.2425310966316
-23.1231231231231,2.71369874256198e-17,1.17273883520631e-137,2.43193595945763e-153,3.78902905038178e-05,6.7794861044674e-05,1.89062683995851e-06,-38.145634026914,-315.294815842185,-351.406831596792,-10.1808156659318,-9.59902416169184,-13.1786021225265
-22.9229229229229,4.71978298182224e-17,1.45139783041104e-132,5.23477106871817e-148,3.8184648586008e-05,7.17586475755794e-05,2.01671325261242e-06,-37.5921837607858,-303.568705162178,-339.127270650656,-10.1730769925992,-9.54220218688549,-13.1140414743875
-22.7227227227227,8.17383887285137e-17,1.3018621040818e-127,8.13167947276275e-143,3.84836113536474e-05,7.5998612626641e-05,2.15259631912719e-06,-37.0430079081052,-292.16451118291,-327.173900818707,-10.1652780864237,-9.48479547275718,-13.0488358540837
-22.5225225225225,1.40952817260733e-16,8.51215744819712e-123,9.16859106172897e-138,3.87872876688368e-05,8.05372113215112e-05,2.29914895003451e-06,-36.4981064688721,-281.076471008636,-315.5409592052,-10.157418002421,-9.42679122790437,-12.9829715252282
-22.3223223223223,2.42027711711768e-16,4.08029250386003e-118,7.54650016967181e-133,3.90957898518988e-05,8.53989950008782e-05,2.45733213747451e-06,-35.9574794430864,-270.298872295329,-304.222733466107,-10.1494957731925,-9.36817622537859,-12.9164342934739
-22.1221221221221,4.13809135908211e-16,1.44204501819286e-113,4.56003406603195e-128,3.94092338197849e-05,9.06108329950018e-05,2.62820491747646e-06,-35.4211268307482,-259.826053250678,-293.213561809118,-10.1415104082104,-9.30893678258195,-12.8492094856951
-21.9219219219219,7.04496273695582e-16,3.77867153563399e-109,2.03426270196322e-123,3.97277392311816e-05,9.62021607040631e-05,2.81293558437481e-06,-34.8890486318575,-249.65240263409,-282.50783299364,-10.1334608930747,-9.24905874000365,-12.7812819279812
-21.7217217217217,1.19426573459632e-15,7.38222443892419e-105,6.73716851816503e-119,4.00514296386994e-05,0.000102205257454153,3.0128143309682e-06,-34.3612448464143,-239.77235975669,-272.099986330797,-10.12534618874,-9.18852743871787,-12.7126359223607
-21.5215215215215,2.01589027267666e-15,1.08122517351226e-100,1.66560582796788e-114,4.038043264855e-05,0.000108655558100788,3.22926751441343e-06,-33.8377154744186,-230.180414481318,-261.984511683429,-10.1171652307103,-9.12732769655748,-12.6432552221706
-21.3213213213213,3.38825784423581e-15,1.19370474828333e-96,3.09074067629115e-110,4.07148800881444e-05,0.000115592002936125,3.46387377860037e-06,-33.3184605158704,-220.871107222531,-252.155949466094,-10.1089169282013,-9.0654437828722,-12.5731230059764
-21.1211211211211,5.67060845994107e-15,9.98800329028072e-93,4.32810244825017e-106,4.10549081820766e-05,0.000123057431134504,3.71838229966362e-06,-32.8034799707696,-211.839028946605,-242.608890645067,-10.1006001632674,-9.00285939177227,-12.5022218499425
-20.9209209209209,9.44988484572928e-15,6.36778767146638e-89,4.59837392783059e-102,4.14006577369839e-05,0.000131099023760079,3.9947334632893e-06,-32.2927738391164,-203.078821171532,-233.337976738341,-10.0922137898924,-8.93955761375111,-12.4305336985464
-20.7207207207207,1.5680756720599e-14,3.10979540381502e-85,3.72638761959382e-98,4.17522743358113e-05,0.000139768803279731,4.2950823316916e-06,-31.7863421209106,-194.585175967021,-224.337899815624,-10.0837566330419,-8.87552090557229,-12.358039833517
-20.5205205205205,2.59090305743517e-14,1.16947692713541e-81,2.31543191640605e-94,4.21099085420441e-05,0.000149124197597722,4.62182531590889e-06,-31.2841848161524,-186.352835954498,-215.603402498343,-10.0752274876749,-8.81073105829682,-12.2847208408746
-20.3203203203203,4.26264294305573e-14,3.40431228270718e-78,1.10891317031347e-90,4.24737161145092e-05,0.000159228677883526,4.97763053701634e-06,-30.7863019248416,-178.376594307107,-207.12927795964,-10.066625117714,-8.74516916331746,-12.2105565759343
-20.1201201201201,6.98313429188445e-14,7.71053229574021e-75,4.11456519905428e-87,4.28438582333884e-05,0.000170152480934647,5.36547243991594e-06,-30.2926934469783,-170.651294749706,-198.910369924377,-10.0579482549697,-8.67881557625591,-12.1355261261284
-19.9199199199199,1.13910951088274e-13,1.36575862529682e-71,1.18885427518366e-83,4.32205017381342e-05,0.000181973428542071,5.7886713178892e-06,-29.8033593825624,-163.171831558875,-190.941572669129,-10.0491955980188,-8.61164987856767,-12.0596077714893
-19.7197197197197,1.85022356424806e-13,1.90148804398126e-68,2.6884811807365e-80,4.36038193780244e-05,0.000194777858355824,6.25093851791699e-06,-29.3182997315941,-155.933149562906,-183.217831022193,-10.0403658110326,-8.54365083668715,-11.9827789426226
-19.5195195195195,2.99244780048032e-13,2.09130213442884e-65,4.78225310804815e-77,4.39939900761454e-05,0.000208661683140117,6.75642822931927e-06,-28.8375144940733,-148.930244141812,-175.734140363578,-10.0314575225537,-8.47479635853258,-11.9050161759891
-19.3193193193193,4.81917397513396e-13,1.82597581686596e-62,6.72445079879188e-74,4.43911992076531e-05,0.000223731598132186,7.30979691571625e-06,-28.3610036699999,-142.158161227321,-168.485546625013,-10.0224693242173,-8.40506344717609,-11.8262950662963
-19.1191191191191,7.72791385366929e-13,1.27191442125866e-59,7.51120054583828e-71,4.47956388932191e-05,0.000240106459561379,7.91627163773677e-06,-27.888767259374,-135.611997302879,-161.467146289945,-10.0133997694153,-8.33442815146973,-11.7465902157878
-18.9189189189189,1.23394438271353e-12,7.10252885231039e-57,6.69726966101727e-68,4.52075083086377e-05,0.000257918861348712,8.58172873749673e-06,-27.4208052621956,-129.286899403647,-154.674086393535,-10.0042473718984,-8.26286551340175,-11.665875180203
-18.7187187187187,1.96188047138217e-12,3.19481730663181e-54,4.78969397919691e-65,4.56270140116431e-05,0.000277316941717731,9.31278462321576e-06,-26.9571176784648,-123.178065116507,-148.101564522664,-9.99501060431493,-8.19034951194109,-11.5841224111589
-18.5185185185185,3.10594062322988e-12,1.16310966340048e-51,2.76059696968071e-62,4.60543702870614e-05,0.00029846645705837,1.01169007127259e-05,-26.4977045081813,-117.280742580054,-141.744828815927,-9.98568789668103,-8.11685300310954,-11.5013031946934
-18.3183183183183,4.89618027096942e-12,3.44333015735306e-49,1.28832448204755e-59,4.64897995115101e-05,0.000321553167083889,1.10025049794738e-05,-26.0425657513454,-111.590230484602,-135.599177963639,-9.97627763477893,-8.04234765600293,-11.4173875856847
-18.1181181181181,7.68537911794003e-12,8.32798307107464e-47,4.89096239457849e-57,4.69335325389482e-05,0.000346785583336504,1.19791330080076e-05,-25.591701407957,-106.101878072182,-129.659961207831,-9.96677815847963,-7.96680388446261,-11.3323443378451
-17.9179179179179,1.20120418954236e-11,1.65311098012454e-44,1.51742782255309e-54,4.73858091084811e-05,0.00037439814271176,1.30575920252628e-05,-25.145111478016,-100.811085136541,-123.92257834225,-9.95718775998517,-7.89019077407891,-11.2461408289669
-17.7177177177177,1.86944213234942e-11,2.70545980875181e-42,3.86493600111569e-52,4.78468782759343e-05,0.000404654879232356,1.42501520507811e-05,-24.7027959615226,-95.7133020231461,-118.382479712361,-9.94750468198591,-7.81247600418755,-11.1587429810763
-17.5175175175175,2.89701577615093e-11,3.66700073888272e-40,8.1180374722806e-50,4.83169988708255e-05,0.000437853681237567,1.55707691300906e-05,-24.2647548584766,-90.8040296291775,-113.035166215346,-9.93772711572798,-7.73362576450011,-11.0701151751309
-17.3173173173173,4.47026572897425e-11,4.13469733636896e-38,1.4124278041345e-47,4.87964399804999e-05,0.000474331237995406,1.70353466142123e-05,-23.8309881688781,-86.0788194035347,-107.876189300105,-9.92785319898551,-7.65360466598994,-10.9802201598783
-17.1171171171171,6.86846145700017e-11,3.8953751908147e-36,2.04455102452045e-45,4.92854814633272e-05,0.000514468800149982,1.86620416663376e-05,-23.4014958927271,-81.5332733468338,-102.901150967253,-9.91788101393188,-7.57237564563682,-10.8890189544715
-16.9169169169169,1.05082219427323e-10,3.07975223445082e-34,2.47305747586081e-43,4.97844144930189e-05,0.000558698903206368,2.0471625666382e-05,-22.9762780300236,-77.1630440114079,-98.1057037691238,-9.90780858490406,-7.48989986461839,-10.7964707444253
-16.7167167167167,1.60082056222475e-10,2.05215092439133e-32,2.51038970736118e-41,5.02935421362885e-05,0.000607513233453364,2.24879090110218e-05,-22.5553345807676,-72.9638345013073,-93.4855508097672,-9.89763387605341,-7.4061365995245,-10.7025327704807
-16.5165165165165,2.42828533537674e-10,1.15737477747864e-30,2.14764712369525e-39,5.08131799662625e-05,0.000661471852612455,2.47382430537192e-05,-22.138665544959,-68.9313984722992,-89.0364457449505,-9.88735478887592,-7.32104312616499,-10.6071602099437
-16.3163163163163,3.66775591353587e-10,5.54794486706252e-29,1.55496907600757e-37,5.13436567142505e-05,0.000721214042687674,2.72541147007532e-05,-21.726270922598,-65.0615401318678,-84.7541927821581,-9.87696915961456,-7.23457459554393,-10.5103060500613
-16.1161161161161,5.51626067204769e-10,2.26978081968019e-27,9.56792795309721e-36,5.18853149627003e-05,0.000787471088001329,3.00718526080609e-05,-21.3181507136844,-61.3501142392146,-80.6346466805914,-9.86647475652553,-7.14668390158756,-10.4119209530159
-15.9159159159159,8.26100302469744e-10,7.95806844372862e-26,5.02376880818915e-34,5.24385118824105e-05,0.000861081379791131,3.32334681784748e-05,-20.9143049182184,-57.7930261052581,-76.6737127511688,-9.85586927699983,-7.05732154024333,-10.311953112146
-15.7157157157157,1.23186871969774e-09,2.40082070477915e-24,2.26002555170341e-32,5.30036200173285e-05,0.000943008313252157,3.67876598549537e-05,-20.5147335361998,-54.3862315926337,-72.8673468565257,-9.8451503445309,-6.96643545961977,-10.2103480990535
-15.5155155155155,1.82910956021489e-09,6.25712004891087e-23,8.74587772136603e-31,5.35810281205609e-05,0.00103436155164076,4.07910158180689e-05,-20.1194365676287,-51.1257371156938,-69.2115554110148,-9.83431550551827,-6.87397090091828,-10.1070487013394
-15.3153153153153,2.70432359693022e-09,1.4143743988356e-21,2.9228884311976e-29,5.41711420455336e-05,0.00113642236224789,4.53094584787966e-05,-19.728414012505,-48.0075996405083,-65.7023953807056,-9.82336222589655,-6.77987023002941,-10.0019947508288
-15.1151151151151,3.98126642579216e-09,2.7836838461584e-20,8.46896512904046e-28,5.47743856965969e-05,0.00125067389137104,5.04199845655943e-05,-19.3416658708289,-45.0279266848636,-62.3359742833848,-9.81228788757809,-6.68407275984035,-9.89512294232128
-14.9149149149149,5.83616378196729e-09,4.78861127953886e-19,2.13563116214481e-26,5.53912020437504e-05,0.00137883744840899,5.62127677252102e-05,-18.9591921426003,-42.1828763182635,-59.1084501885561,-9.80108978469688,-6.58651456354462,-9.78636664314434
-14.7147147147147,8.51877890131046e-09,7.22736497028097e-18,4.70485807286821e-25,5.60220542065921e-05,0.00152291612382407,6.27937071501322e-05,-18.5809928278191,-39.4686571619288,-56.0160317174402,-9.78976511964017,-6.48712827958367,-9.67565569412667
-14.5145145145145,1.2381431745656e-08,9.60629095918431e-17,9.08899361721008e-24,5.66674266130647e-05,0.00168524738604269,7.02875267990886e-05,-18.2070679264855,-36.8815283887973,-53.0549780429751,-9.77831099885326,-6.38584290931177,-9.56291620306787
-14.3143143143143,1.79187633978113e-08,1.12859858342042e-15,1.54538513260674e-22,5.73278262390888e-05,0.00186856670652068,7.8841556574943e-05,-17.8374174385993,-34.4177997235239,-50.2215988898155,-9.76672442840179,-6.28258360910297,-9.44807033240759
-14.1141141141141,2.58219388286145e-08,1.17628346186985e-14,2.32107959135429e-21,5.80037839357489e-05,0.00207608477356184,8.86303610415624e-05,-17.4720413641606,-32.0738314424805,-47.5122545343333,-9.75500230927438,-6.17727147946317,-9.33103608364038
-13.9139139139139,3.70521408862464e-08,1.09152067119593e-13,3.09054068715151e-20,5.86958558513323e-05,0.00231158150421277,9.98614250859455e-05,-17.1109397031694,-29.8460343737561,-44.9233558046177,-9.74314143240723,-6.06982335484494,-9.21172708215501
-13.7137137137137,5.29396921294793e-08,9.04974256785066e-13,3.66105986616496e-19,5.94046249562227e-05,0.00257952088861792,0.00011278216222672,-16.7541124556257,-27.7308698971567,-42.4513640804747,-9.73113847341083,-5.96015159937946,-9.09005236769312
-13.5135135135135,7.53170257945474e-08,6.72728181795846e-12,3.87188078702567e-18,6.01307026794355e-05,0.00288519175286392,0.000127688583782908,-16.4015596215294,-25.7248499442055,-40.0927912934272,-9.71898998697683,-5.84816391576671,-8.96591619764637
-13.3133133133133,1.06696103147942e-07,4.49919739765318e-11,3.66836718440305e-17,6.08747306664471e-05,0.00323488086931179,0.000144936060754009,-16.0532812008807,-23.8245369981426,-37.8441999267156,-9.70669240094179,-5.73376317726785,-8.83921787311247
-13.1131131131131,1.50503846690407e-07,2.71639826627903e-10,3.12413821078616e-16,6.16373826689354e-05,0.0036360865608112,0.000164952731439269,-15.7092771936794,-22.0265440939253,-35.702203015297,-9.69424200998209,-5.61684729634654,-8.70985160123146
-12.9129129129129,2.11392847102804e-07,1.48546970026558e-09,2.39962445749124e-15,6.24193665781297e-05,0.00409778314308974,0.000188256264906263,-15.3695475999257,-20.3275348182278,-33.6634641458458,-9.68163496891216,-5.49730914830849,-8.57770641212348
-12.7127127127127,2.95649141155797e-07,7.38198466684273e-09,1.66778074117864e-14,6.32214266146595e-05,0.0046307493622135,0.000215474894262614,-15.0340924196194,-18.7242233094414,-31.7246974567531,-9.66886728555574,-5.37503657469,-8.44266615514858
-12.5125125125125,4.11724396175085e-07,3.34446414949805e-08,1.05225825191002e-13,6.40443456891429e-05,0.00524797757879041,0.000247373898267923,-14.7029116527606,-17.2133742576746,-29.8826676381275,-9.65593481315708,-5.24991249968362,-8.30460960774354
-12.3123123123123,5.70926532981069e-07,1.38582100333618e-07,6.04611717727678e-13,6.48889479492433e-05,0.00596518503211761,0.000284889052922799,-14.3760052993493,-15.7918029047528,-28.1341899317944,-9.64283324229599,-5.12181520427922,-8.16341074147804
-12.1121121121121,7.88310838801507e-07,5.26836783966206e-07,3.17367741905776e-12,6.57561015306115e-05,0.00680145432732581,0.000329169018467272,-14.0533733593854,-14.4563750442184,-26.4761301312962,-9.62955809226729,-4.9906188180018,-8.01893920517193
-11.9119119119119,1.08382312956331e-06,1.84320063611369e-06,1.52658229254983e-11,6.66467215310083e-05,0.0077800375959323,0.000381629198548128,-13.7350158328691,-13.2040070213311,-24.9054045818925,-9.6161047018816,-4.85619410842147,-7.87106110520591
-11.7117117117117,1.48375767282089e-06,5.95269956399058e-06,6.74941505340444e-11,6.75617732290194e-05,0.00892936785337529,0.000444020338016377,-13.4209327198003,-12.0316657330675,-23.41898018056,-9.60246821963999,-4.71840967569511,-7.71964019023794
-11.5115115115115,2.02260551219817e-06,1.77989938397404e-05,2.75103321028802e-10,6.85022755711574e-05,0.010284332117587,0.000518516046087977,-13.1111240201789,-10.9363686281212,-22.0138743759924,-9.58864359323097,-4.57713369550767,-7.56453958364148
-11.3113113113113,2.74538363780472e-06,4.94185989876144e-05,1.03677057782747e-09,6.94693049538241e-05,0.0118878738592721,0.00060782456926897,-12.805589734005,-9.91518370690289,-20.6871551686002,-9.57462555829263,-4.43223640182412,-7.40562425501959
-11.1111111111111,3.71055216353145e-06,0.000127776294593402,3.62308084641547e-09,7.0463999329636e-05,0.0137930068597037,0.000715331500368871,-12.5043298612786,-8.96522952154046,-19.4359411105114,-9.56040862637763,-4.28359356455663,-7.2427644858371
-10.9109109109109,4.99364525934996e-06,0.000308535028689848,1.17736564487535e-08,7.14875626710383e-05,0.0160653371308955,0.000845281653696129,-12.2073444019997,-8.08367517587871,-18.2574013055707,-9.54598707205194,-4.13109130120684,-7.07584066816161
-10.7107107107107,6.69176189398494e-06,0.000697686758853793,3.56771499916647e-08,7.25412698280056e-05,0.0187862009399166,0.001003009914543,-11.9146333561683,-7.26774032547953,-17.1487554093402,-9.53135491905174,-3.97463267120829,-6.90474988516286
-10.5105105105105,8.92908417983723e-06,0.0014815074272652,1.01088079174999e-07,7.36264718210285e-05,0.0220565285187125,0.0011952321277699,-11.6261967237844,-6.51469517762188,-16.1072736290986,-9.51650592541436,-3.81414664296556,-6.72941486328276
-10.3103103103103,1.18636138126876e-05,0.00296208907411389,2.68537109037403e-07,7.47446016155757e-05,0.0260015220651334,0.00143040727995881,-11.342034504848,-5.82186049130176,-15.130276723842,-9.50143356749103,-3.64960020170744,-6.54979606410131
-10.1101101101101,1.56953400878312e-05,0.00559094151679869,6.70571163901767e-07,7.5897180429915e-05,0.0307761701970933,0.0017191799054819,-11.062146699359,-5.18660757723224,-14.2151360042836,-9.48613102273868,-3.48101458335854,-6.36590790100006
-9.90990990990991,2.06760753292756e-05,0.0099881259367009,1.57812467116516e-06,7.70858246346598e-05,0.0365714693090248,0.00207490415709086,-10.7865333073175,-4.60635829784345,-13.3592733328533,-9.47059115117734,-3.30848686963986,-6.17784031572004
-9.70970970970971,2.7121214085665e-05,0.0169314055116772,3.50906434745567e-06,7.83122533098289e-05,0.0436209194937172,0.00251423371162228,-10.5151943287236,-4.07858506728256,-12.5601611236984,-9.45480647538696,-3.13221843879494,-5.98578720908474
-9.50950950950951,3.54236896113471e-05,0.0273015759482893,7.39044696308818e-06,7.9578296533695e-05,0.0522063065456463,0.00305772705916436,-10.2481297635771,-3.6008108514138,-11.8153223426832,-9.43876915890338,-2.9525519763404,-5.79008343014662
-9.30930930930931,4.60704131179174e-05,0.041978018455222,1.47785979626215e-05,8.08859044874506e-05,0.0626608273344437,0.00373035428316462,-9.98533961187807,-3.17060916781847,-11.1223305073888,-9.42247098285717,-2.77001878999525,-5.59125206775526
-9.10910910910911,5.96614858657847e-05,0.0616918106259529,2.8126181565235e-05,8.22371574709196e-05,0.0753660917646614,0.00456168396960716,-9.72682387362655,-2.78560408579492,-10.4788096871138,-9.40590332068113,-2.58539781646271,-5.39006343204668
-8.90890890890891,7.69324688518576e-05,0.0868589077872663,5.10638114279993e-05,8.36342769374764e-05,0.0907373172594731,0.00558536231375324,-9.47258254882252,-2.44347022635855,-9.88243450287337,-9.38905711069141,-2.39978657032033,-5.18760597591458
-8.70870870870871,9.87799768248134e-05,0.117427663796056,8.86397524789251e-05,8.50796376712456e-05,0.109188254745079,0.00683726897347063,-9.22261563746598,-2.14193276224181,-9.3309301274001,-9.37192282632436,-2.21468177873553,-4.98536689996273
-8.50850850850851,0.00012629082957007,0.152778301550314,0.000147442500523874,8.65757812469525e-05,0.131064880786205,0.00835148807102874,-8.97692313955693,-1.87876741789423,-8.82207228514346,-9.35449044378405,-2.03206280521113,-4.78531554389801
-8.30830830830831,0.000160774940649597,0.191704439717622,0.000235526469859466,8.81254309328496e-05,0.156536904352543,0.0101531102895219,-8.73550505509536,-1.65180046948238,-8.35368725227005,-9.33674940682565,-1.85446348624149,-4.58997518796997
-8.10810810810811,0.000203802048830932,0.232489842079479,0.000362077653517592,8.97315082204952e-05,0.185443001595301,0.0122471919548086,-8.49836138408128,-1.4589087448899,-7.92365185666348,-9.31868858836477,-1.68500771317947,-4.40245859644708
-7.90790790790791,0.000257242297210514,0.273072043306022,0.000536795434203867,9.13971511924027e-05,0.217105244363088,0.0146044122150049,-8.26549212651468,-1.29801962371746,-7.52989347792444,-9.30029624856319,-1.52737304594982,-4.22643158941585
-7.70770770770771,0.000323310536789403,0.311264876213223,0.000769022717432177,9.31257349704476e-05,0.250163495028149,0.0171464713511855,-8.03689728239558,-1.1671110372828,-7.17039004737069,-9.28155998899559,-1.3856405947591,-4.06596287865752
-7.50750750750751,0.000404614072842336,0.344999790698927,0.00106671649162505,9.49208945253098e-05,0.282522162122351,0.0197376504114995,-7.81257685172396,-1.06421146862074,-6.843170048037,-9.26246670244923,-1.26399828148206,-3.92522727883413
-7.30730730730731,0.000504203382543247,0.37254406513923,0.0014353988635843,9.67865501712159e-05,0.311517829153925,0.022191110045762,-7.59253083449982,-0.987399952483118,-6.54631251467525,-9.24300251784766,-1.16629870594338,-3.80806351869387
-7.10710710710711,0.000625625110842999,0.392662004994884,0.001877250572993,9.87269361221673e-05,0.334361513390825,0.0242959033188172,-7.37675923072318,-0.934806075338853,-6.27794703375434,-9.22315273971855,-1.09553249592974,-3.71744753055113
-6.90690690690691,0.000772976399884001,0.404699697173789,0.00239049757708098,0.000100746632547283,0.34877038412868,0.025861353308632,-7.16526204039402,-0.904609975373912,-6.03625374346024,-9.20290178154437,-1.05334149844015,-3.65500557488736
-6.70670670670671,0.000950959328412847,0.408590297543438,0.00296919818589332,0.00010285060163588,0.353553006679906,0.0267634736699389,-6.95803926351235,-0.895042342491321,-5.81946333369597,-9.18223309223847,-1.03972185671149,-3.6207172438528
-6.50650650650651,0.00116493393692073,0.404790990344304,0.00360347346939432,0.000105044228269867,0.348881891287146,0.0269731539918101,-6.75509090007816,-0.904384418311159,-5.62585704608163,-9.16112907487789,-1.05302183443748,-3.6129132042182
-6.30630630630631,0.00142096799912162,0.394171968682933,0.00428015235116941,0.000107333366005041,0.336137432330546,0.0265541703194658,-6.55641695009146,-0.930967996170566,-5.45376667395434,-9.13957099669323,-1.09023517785348,-3.62856846944954
-6.10610610610611,0.00172588138087491,0.37788119899907,0.00498374051543646,0.000109724389187645,0.317433710392048,0.0256352363831334,-6.36201741355225,-0.973175421123735,-5.3015745623683,-9.11753888916195,-1.14748626861503,-3.66378745267982
-5.90590590590591,0.00208728251633053,0.357207086931832,0.00569758084097483,0.000112224252182924,0.295065732428203,0.0243717438309126,-6.17189229046053,-1.02943958994192,-5.16771360809475,-9.09501143687006,-1.22055712567289,-3.71433085744579
-5.70570570570571,0.00251359424297434,0.333456135133099,0.00640505818335741,0.000114840556874217,0.271082739938774,0.0229128053350986,-5.98604158081629,-1.09824395111342,-5.05066725962202,-9.07196585359206,-1.30533119127389,-3.77605933976878
-5.50550550550551,0.00301406598971547,0.307856194860556,0.00709071202264447,0.000117581629811966,0.247067894361994,0.0213814374371079,-5.80446528461955,-1.1781225048436,-4.94896951715546,-9.04837774378358,-1.39809210416615,-3.84523214285256
-5.30530530530531,0.00359876912441148,0.281489592672211,0.0077411507043548,0.000120456610661318,0.224097159553584,0.0198677231671021,-5.62716340187028,-1.26765980305489,-4.86120493261748,-9.02422094737647,-1.4956755731615,-3.91865881544081
-5.10510510510511,0.00427857215981137,0.255255327774143,0.00834570194600298,0.000123475553926956,0.20280568765095,0.0184307166636414,-5.45413593256851,-1.36549094938676,-4.78600860964757,-8.99946736540101,-1.59550696204226,-3.9937366223461
-4.90490490490491,0.00506509251087806,0.22985615030151,0.00889677699163606,0.000126649546339956,0.183495276144914,0.0171044705610696,-5.28538287671422,-1.47030159919574,-4.72206620360227,-8.97408676352098,-1.69556635489836,-4.06841541332218
-4.70470470470471,0.00597062161246287,0.205804629734384,0.00938996304297475,0.000129990842793818,0.16624096460716,0.0159049357390028,-5.12090423430742,-1.58082795955542,-4.66811392155515,-8.94804655003727,-1.7943169491507,-4.1411257940908
-4.50450450450451,0.00700802046338947,0.183441990550532,0.00982388589765816,0.000133513024341538,0.150977932201593,0.0148360475193743,-4.96070000534811,-1.69585678925645,-4.62293852229686,-8.92131152427192,-1.89062159720765,-4.21069541638242
-4.30430430430431,0.00819058307734517,0.162964091692938,0.0101999004725249,0.000137231182546502,0.137564553027769,0.0138944210761182,-4.80477018983628,-1.81422539880653,-4.58537731633511,-8.8938435904605,-1.98366199547956,-4.2762678808429
-4.10410410410411,0.00953186590451656,0.144450029126826,0.0105216718216112,0.00014116213546187,0.125824462415613,0.0130726734323753,-4.65311478777194,-1.93482165043041,-4.55431816589466,-8.86560143131845,-2.07286749880559,-4.33723122502688
-3.90390390390391,0.0110454820469565,0.127890102499654,0.0107947056254223,0.000145324681755098,0.115572659152915,0.0123616258739777,-4.50573379915509,-2.05658395806992,-4.52869948491731,-8.83654013426333,-2.15785586323539,-4.39315829240156
-3.70370370370371,0.0127448600245791,0.113211074425531,0.01102587782987,0.000149739901075136,0.106630500208949,0.011751683799183,-4.36262722398572,-2.17850128738392,-4.50751023906195,-8.80661076180616,-2.2383856898916,-4.4437587466006
-3.50350350350351,0.0146429679486339,0.100297635782934,0.0112230010015801,0.000154431510785695,0.0988334478041918,0.0112336522364723,-4.22379506226384,-2.29961315574835,-4.4897899457045,-8.77575985579661,-2.31431919099197,-4.48884134169142
-3.30330330330331,0.016752005207603,0.0890097261838643,0.0113944523961974,0.000159426291802316,0.0920343377658271,0.010799184113004,-4.08923731398945,-2.41900963225618,-4.47462867393794,-8.74392886291155,-2.38559353498347,-4.52828469279786
-3.10310310310311,0.0190830651390694,0.0791958533901428,0.0115488773650178,0.000164754599670254,0.0861040298885672,0.0104410009500529,-3.95895397916255,-2.53583133771746,-4.46116704457231,-8.71105346588032,-2.4521990638985,-4.56201482468165
-2.90290290290291,0.0216457736127276,0.0707028465397201,0.0116949725028803,0.000170450981475022,0.0809306321275578,0.010152980402623,-3.83294505778313,-2.64926944465928,-4.44859623013471,-8.67706280125659,-2.51416288471104,-4.58998798087047
-2.70270270270271,0.0244479099373235,0.0633826143137208,0.0118413462212662,0.000176554925065319,0.0764180315599121,0.00993017249273474,-3.7112105498512,-2.75856567732579,-4.4361579548693,-8.64187853982876,-2.57153659547477,-4.61217743020637
-2.50250250250251,0.0274950179722667,0.0570965084784088,0.011996450138649,0.000183111774919828,0.0724841648117092,0.00976878430649287,-3.59375045536676,-2.86301231167822,-4.42314449473728,-8.60541379966868,-2.62438715736806,-4.62856325193958
-2.30230230230231,0.0307900167102279,0.0517178562340693,0.0121685724765953,0.000190173859561142,0.0690592711198506,0.00966615867248462,-3.4805647743298,-2.96195217539482,-4.40889867741692,-8.56757185388532,-2.67279014137876,-4.63912429016691
-2.10210210210211,0.0343328208325147,0.0471331526394145,0.0123658840759983,0.000197801889800311,0.0660842552093991,0.00962076364329773,-3.37165350674033,-3.05477864787091,-4.39281388230355,-8.52824458472468,-2.71682475702731,-4.64383163665483
-1.90190190190191,0.0381199827544315,0.0432423188500795,0.0125965282272808,0.000206066706872398,0.0635092183787539,0.00963220479186524,-3.26701665259835,-3.14093566021888,-4.37433404050954,-8.48731062182408,-2.75657021230087,-4.64264312902778
-1.70170170170171,0.04214436840412,0.0399583468863424,0.0128687468127179,0.000215051487044764,0.0612921769002713,0.00970127030407817,-3.16665421190385,-3.21991769526816,-4.35295363486433,-8.44463308387927,-2.79210306408178,-4.63549844286389
-1.50150150150151,0.0463948793508941,0.0372065749421038,0.0131910369375025,0.000224854548068382,0.0593979655794107,0.00983001896587448,-3.07056618465685,-3.29126978756525,-4.3282176999144,-8.40005681783012,-2.82349530270494,-4.6223144154379
-1.30130130130131,0.0508562338613809,0.0349237724240795,0.0135723340128871,0.000235592958267206,0.0577973138053925,0.0100219231722442,-2.97875257085733,-3.35458752337369,-4.29972182192332,-8.35340499514283,-2.8508129783389,-4.60298026838456
-1.10110110110111,0.0555088189693017,0.0330571617857937,0.0140222189598063,0.000247407229445566,0.0564660771656857,0.010282083165361,-2.89121337050529,-3.40951704067408,-4.26711213887168,-8.30447487674502,-2.87411522529165,-4.5773523969395
-0.900900900900908,0.0603286246683665,0.0315634640212934,0.0145511486937451,0.000260467493284658,0.0553846069436911,0.0106175353947922,-2.80794858360075,-3.45575502916409,-4.23008534045715,-8.25303249041269,-2.89345357683916,-4.54524836215469
-0.700700700700708,0.0652872698669321,0.0304080248444636,0.0151707102385142,0.000274981738681423,0.0545372409379812,0.011037688302957,-2.72895821014369,-3.49304873025844,-4.18838866809444,-8.19880586729743,-2.90887149070677,-4.50643965290703
-0.500500500500507,0.070352127788162,0.0295640572646541,0.015893899622536,0.000291206959457566,0.0539119010804672,0.0115549349627335,-2.65424225013411,-3.5211959370889,-4.14181991491532,-8.14147634269118,-2.9204040261732,-4.46064266376722
-0.300300300300307,0.0754865560932989,0.0290120216712953,0.0167354270583867,0.000309464486943493,0.0534997857553409,0.0121855172837387,-2.58380070357203,-3.5400449945043,-4.09022742576864,-8.0806672157398,-2.92807762966126,-4.4075071403039
-0.100100100100107,0.0806502342041889,0.0287391550351747,0.0177120496963212,0.000330161462257795,0.0532951472477519,0.0129507570063094,-2.51763357045743,-3.54949479907053,-4.03351009722027,-8.01592874359289,-2.93190999796369,-4.34660103645941
0.100100100100107,0.0857996071825795,0.0287391550351747,0.0188429323403472,0.000353821521088114,0.0532951472477519,0.0138788352579958,-2.45574085079032,-3.54949479907053,-3.97161737755315,-7.94671794968801,-2.93190999796369,-4.27739024255454
0.300300300300307,0.0908884321865411,0.0290120216712953,0.0201500347350462,0.000381129656307085,0.0534997857553409,0.0150074151000188,-2.39812254457069,-3.5400449945043,-3.9045492667673,-7.87237093546034,-2.92807762966126,-4.19921086002444
0.500500500500507,0.0958684200844952,0.0295640572646541,0.0216585211236564,0.000412999536639317,0.0539119010804672,0.0163875986837525,-2.34477865179855,-3.5211959370889,-3.83235631657976,-7.79206408694257,-2.9204040261732,-4.11123040801861
0.700700700700708,0.100689961393519,0.0304080248444636,0.0233971834224601,0.000450677584689263,0.0545372409379812,0.0180900692852651,-2.2957091724739,-3.49304873025844,-3.75513963042465,-7.70475836394143,-2.90887149070677,-4.01239214955103
0.900900900900908,0.105302922457301,0.0315634640212934,0.0253988631596562,0.000495909568188247,0.0553846069436911,0.0202149501515742,-2.25091410659674,-3.45575502916409,-3.67305086345314,-7.60911697006317,-2.89345357683916,-3.90133284180517
1.10110110110111,0.109657494828279,0.0330571617857937,0.0277008488311797,0.000551218363974925,0.0564660771656857,0.0229082758550167,-2.21039345416707,-3.40951704067408,-3.58629222253345,-7.50337952246471,-2.87411522529165,-3.7762570426592
1.30130130130131,0.113705078301141,0.0349237724240795,0.0303452140374963,0.000620390233874942,0.0577973138053925,0.0263908705355,-2.17414721518488,-3.35458752337369,-3.49511646625087,-7.38516186844449,-2.8508129783389,-3.63473714168623
1.50150150150151,0.117399176082408,0.0372065749421038,0.0333790472095614,0.000709378212512453,0.0593979655794107,0.0310120535380716,-2.14217538965018,-3.29126978756525,-3.39982690490773,-7.25112172865284,-2.82349530270494,-3.47337932626062
1.70170170170171,0.120696279276553,0.0399583468863424,0.036854505549909,0.000828109257495876,0.0612921769002713,0.0373571550640089,-2.11447797756296,-3.21991769526816,-3.30077740052343,-7.09636545878668,-2.79210306408178,-3.28723081777129
1.90190190190191,0.12355671730258,0.0432423188500795,0.040828603916175,0.000994459622882886,0.0635092183787539,0.0464841647165279,-2.09105497892324,-3.14093566021888,-3.19837236683442,-6.91331106091389,-2.75657021230087,-3.06864356811759
2.10210210210211,0.125945451077044,0.0471331526394145,0.0453626241640794,0.00124418549954945,0.0660842552093991,0.060515168139535,-2.071906393731,-3.05477864787091,-3.09306676929421,-6.68927418038829,-2.71682475702731,-2.80486123231844
2.30230230230231,0.127832786828682,0.0517178562340693,0.0505210031566253,0.00166063846883751,0.0690592711198506,0.0844069472768655,-2.05703222198624,-2.96195217539482,-2.98536612507337,-6.40055313077928,-2.67279014137876,-2.47210556706088
2.50250250250251,0.12919499023078,0.0570965084784088,0.0563695306557032,0.00249265239964049,0.0724841648117092,0.132979889763021,-2.04643246368898,-2.86301231167822,-2.8758265030595,-5.9944079147114,-2.62438715736806,-2.0175573669823
2.70270270270271,0.130014783099831,0.0633826143137208,0.0629726657417687,0.00494857708580456,0.0764180315599121,0.278328254153509,-2.0401071188392,-2.75856567732579,-2.7650545238573,-5.30865520113856,-2.57153659547477,-1.27895409151617
2.90290290290291,0.130281708130152,0.0707028465397201,0.0703897685280469,0.022238959613813,0.0809306321275578,1.32467246113719,-2.03805618743691,-2.64926944465928,-2.65370735978849,-3.80590959064842,-2.51416288471104,0.281165229737701
3.10310310310311,0.129992350900821,0.0791958533901428,0.0786700515878005,0.00476153225209724,0.0861040298885672,0.301752806096804,-2.0402796694821,-2.53583133771746,-2.54249273489186,-5.34718576083694,-2.4521990638985,-1.19814711963828
3.30330330330331,0.129150412565879,0.0890097261838643,0.0878460942253804,0.00244335335175524,0.0920343377658271,0.165507347630268,-2.04677756497478,-2.41900963225618,-2.43216892492327,-6.01438385870671,-2.38559353498347,-1.79873968859301
3.50350350350351,0.127766631064335,0.100297635782934,0.0979258462788154,0.00163851983631334,0.0988334478041918,0.11918915984218,-2.05754987391495,-2.29961315574835,-2.32354475735561,-6.41396198351276,-2.31431919099197,-2.12704346940757
3.70370370370371,0.125858553194848,0.113211074425531,0.108883191239005,0.00123170600487762,0.106630500208949,0.0966650799082188,-2.07259659630261,-2.17850128738392,-2.21747961137884,-6.69935507475258,-2.2383856898916,-2.33650305954701
3.90390390390391,0.123450164318627,0.127890102499654,0.120647354055205,0.000986462951216584,0.115572659152915,0.0839106323455039,-2.09191773213775,-2.05658395806992,-2.11488341789998,-6.92138478899337,-2.15785586323539,-2.47800294713161
4.10410410410411,0.120571386615124,0.144450029126826,0.133091733953142,0.000822552989681432,0.125824462415613,0.0761745816592142,-2.11551328142038,-1.93482165043041,-2.0167166595431,-7.10309765225536,-2.07286749880559,-2.57472744596379
4.30430430430431,0.117257460562336,0.162964091692938,0.146023111676258,0.000705295076578704,0.137564553027769,0.0714099127840482,-2.1433832441505,-1.81422539880653,-1.92399037064933,-7.25689429438034,-1.98366199547956,-2.63931858476274
4.50450450450451,0.113548227509969,0.183441990550532,0.159172598990922,0.000617263804890441,0.150977932201593,0.0685907250360686,-2.1755276203281,-1.69585678925645,-1.83776613727686,-7.39021406483648,-1.89062159720765,-2.67959795694697
4.70470470470471,0.109487333747708,0.205804629734384,0.172190114245196,0.000548748077972505,0.16624096460716,0.0671416749785787,-2.2119464099532,-1.58082795955542,-1.75915609720092,-7.50787109613683,-1.7943169491507,-2.70095034019037
4.90490490490491,0.105121378260488,0.22985615030151,0.184644497100183,0.000493908708720852,0.183495276144914,0.0667041234044003,-2.25263961302577,-1.47030159919574,-1.68932293991382,-7.61315985801422,-1.69556635489836,-2.70748850781542
5.10510510510511,0.100499027359392,0.255255327774143,0.196031502304185,0.000449024083341593,0.20280568765095,0.0670240820309736,-2.29760722954584,-1.36549094938676,-1.62947990662491,-7.70843403392864,-1.59550696204226,-2.70270329087373
5.30530530530531,0.0956701195663998,0.281489592672211,0.205791699290589,0.000411610241414096,0.224097159553584,0.0678896598888404,-2.34684925951339,-1.26765980305489,-1.58089079026059,-7.79543367235548,-1.4956755731615,-2.68987154041982
5.50550550550551,0.0906847835337411,0.307856194860556,0.213339617336749,0.000379945977068713,0.247067894361994,0.0690906492040204,-2.40036570292843,-1.1781225048436,-1.54486993546434,-7.87548148095898,-1.39809210416615,-2.67233588002796
5.70570570570571,0.0855925904460266,0.333456135133099,0.218104224022396,0.000352800989017055,0.271082739938774,0.0703902924489642,-2.45815655979096,-1.09824395111342,-1.52278223859669,-7.94960643049924,-1.30533119127389,-2.65369991667597
5.90590590590591,0.0804417603663485,0.357207086931832,0.219579011988915,0.000329272544558803,0.295065732428203,0.0715081272580848,-2.52022183010097,-1.02943958994192,-1.5160431477352,-8.01862474722092,-1.22055712567289,-2.63794416779664
6.10610610610611,0.0752784394502225,0.37788119899907,0.217377748427136,0.000308683281147832,0.317433710392048,0.0721185958594238,-2.58656151385848,-0.973175421123735,-1.52611866267452,-8.08319478682196,-1.14748626861503,-2.62944335033983
6.30630630630631,0.0701460619856581,0.394171968682933,0.21128965065982,0.000290515018005181,0.336137432330546,0.0718731327973998,-2.65717561106346,-0.930967996170566,-1.55452533492634,-8.14385528591671,-1.09023517785348,-2.63285275867303
6.50650650650651,0.0650848079570832,0.404790990344304,0.201325904672252,0.000274364597361744,0.348881891287146,0.0704510724332884,-2.73206412171594,-0.904384418311159,-1.60283026771941,-8.20105268879712,-1.05302183443748,-2.65283681813744
6.70670670670671,0.0601311634133953,0.408590297543438,0.187748661786297,0.000259913651518596,0.353553006679906,0.0676339472811496,-2.8112270458159,-0.895042342491321,-1.67265111599953,-8.25516109165319,-1.03972185671149,-2.69364524326752
6.90690690690691,0.0553175874822524,0.404699697173789,0.171074509992975,0.000246907428472053,0.34877038412868,0.0633803838480131,-2.89466438336335,-0.904609975373912,-1.76565608642957,-8.30649707509914,-1.05334149844015,-2.75860086844213
7.10710710710711,0.0506722865422325,0.392662004994884,0.15204725209654,0.00023513966043784,0.334361513390825,0.0578659753944753,-2.98237613435829,-0.934806075338853,-1.88356393738945,-8.35533092061078,-1.09553249592974,-2.84962571144336
7.30730730730731,0.0462190929568927,0.37254406513923,0.131579508990165,0.000224441554795859,0.311517829153925,0.0514597041893331,-3.07436229880071,-0.987399952483118,-2.02814397897614,-8.40189521966004,-1.16629870594338,-2.96695622050625
7.50750750750751,0.0419774429878785,0.344999790698927,0.110668495529242,0.000214673654170582,0.282522162122351,0.0446387864312454,-3.17062287669062,-1.06421146862074,-2.20121607300367,-8.44639157057371,-1.26399828148206,-3.1091521469586
7.70770770770771,0.0379624461153919,0.311264876213223,0.0902970369043293,0.000205719729660087,0.250163495028149,0.0378774723454229,-3.27115786802802,-1.1671110372828,-2.40465063300313,-8.48899585117427,-1.3856405947591,-3.27339874083621
7.90790790790791,0.0341850360584758,0.273072043306022,0.0713349689116925,0.000197482138466283,0.217105244363088,0.0315558036288336,-3.3759672728129,-1.29801962371746,-2.64036862422267,-8.52986241585827,-1.52737304594982,-3.45599775671093
8.10810810810811,0.0306521923366528,0.232489842079479,0.0544571261186492,0.000189878252009354,0.185443001595301,0.0259159290478853,-3.48505109104528,-1.4589087448899,-2.91034156362748,-8.56912747008846,-1.68500771317947,-3.65289747817077
8.30830830830831,0.0273672202579719,0.191704439717622,0.0400914766392282,0.000182837677220333,0.156536904352543,0.021065100984443,-3.59840932272514,-1.65180046948238,-3.21659151989983,-8.60691180847372,-1.85446348624149,-3.86013758961805
8.50850850850851,0.0243300767450727,0.152778301550314,0.0284049710136788,0.000176300072869023,0.131064880786205,0.0170066955709853,-3.71604196785248,-1.87876741789423,-3.56119111343902,-8.64332305523653,-2.03206280521113,-4.07414815535049
8.70870870870871,0.0215377293906895,0.117427663796056,0.0193267812315301,0.000170213417401132,0.109188254745079,0.0136788889741416,-3.83794902642732,-2.14193276224181,-3.94626351636143,-8.67845751178803,-2.21468177873553,-4.2919015854264
8.90890890890891,0.0189845365219808,0.0868589077872663,0.0126009577942069,0.00016453262300348,0.0907373172594731,0.0109880104851462,-3.96413049844964,-2.44347022635855,-4.37398245250049,-8.71240169129031,-2.39978657032033,-4.51095055651348
9.10910910910911,0.0166626367923195,0.0616918106259529,0.00785525772574016,0.000159218417766347,0.0753660917646614,0.0088318240358416,-4.09458638391944,-2.78560408579492,-4.84657219740667,-8.7452336017584,-2.58539781646271,-4.72939371312395
9.30930930930931,0.0145623378448365,0.041978018455222,0.0046713480917541,0.00015423643733172,0.0626608273344437,0.00711318688053617,-4.22931668283674,-3.17060916781847,-5.36630757834752,-8.7770238255812,-2.77001878999525,-4.94580491047928
9.50950950950951,0.012672494834896,0.0273015759482893,0.00264386352734153,0.000149556481616087,0.0522063065456463,0.00574657815799432,-4.36832139520152,-3.6008108514138,-5.93551397430763,-8.8078364330312,-2.9525519763404,-5.15915070427444
9.70970970970971,0.0109808709888627,0.0169314055116772,0.00142075435005673,0.000145151902639877,0.0436209194937172,0.00466013671550797,-4.51160052101379,-4.07858506728256,-6.55656731598865,-8.83772975948532,-3.13221843879494,-5.3687104931831
9.90990990990991,0.00947447384644687,0.0099881259367009,0.000723149857275684,0.000140999097255419,0.0365714693090248,0.0037952452922166,-4.65915406027354,-4.60635829784345,-7.2318940858093,-8.86675707005044,-3.30848686963986,-5.57400623459314
10.1101101101101,0.00813986232109774,0.00559094151679869,0.000347769269102399,0.000137077084386136,0.0307761701970933,0.00310499240740973,-4.81098201298079,-5.18660757723224,-7.96397131790533,-8.89496713061698,-3.48101458335854,-5.77474400887836
10.3103103103103,0.00696342116203633,0.00296208907411389,0.00015761950931539,0.000133367150795578,0.0260015220651334,0.002552282563315,-4.96708437913551,-5.82186049130176,-8.75532659812958,-8.92240470071646,-3.64960020170744,-5.97076719732674
10.5105105105105,0.00593160076592163,0.0014815074272652,6.71529258525705e-05,0.000129852552767709,0.0220565285187125,0.00210799104048029,-5.12746115873773,-6.51469517762188,-9.60853806405192,-8.9491109606902,-3.81414664296556,-6.1620198985586
10.7107107107107,0.00503112152872165,0.000697686758853793,2.68234405602268e-05,0.000126518263667173,0.0187862009399166,0.00174933624859085,-5.29211235178744,-7.26774032547953,-10.5262344049593,-8.97512388340243,-3.97463267120829,-6.34851884951356
10.9109109109109,0.004249143021898,0.000308535028689848,1.00183227969136e-05,0.000123350759353572,0.0160653371308955,0.00145852131413205,-5.46103795828463,-8.08367517587871,-11.5110948618556,-9.00047855891891,-4.13109130120684,-6.53033215502858
11.1111111111111,0.00357339920397486,0.000127776294593402,3.48916108490868e-06,0.000120337834989245,0.0137930068597037,0.00122163721720226,-5.6342379782293,-8.96522952154046,-12.5658492274621,-9.02520747911631,-4.28359356455663,-6.70756333857578
11.3113113113113,0.00299230163049034,4.94185989876144e-05,1.13001703942486e-06,0.000117468448010074,0.0118878738592721,0.00102779506520005,-5.81171241162147,-9.91518370690289,-13.6932778462167,-9.04934078801388,-4.43223640182412,-6.88033948474084
11.5115115115115,0.00249501320187218,1.77989938397404e-05,3.39357533491429e-07,0.000114732583001604,0.010284332117587,0.000868448307730387,-5.99346125846112,-10.9363686281212,-14.8962116142746,-9.07290650266479,-4.57713369550767,-7.0488024930753
11.7117117117117,0.00207149539650768,5.95269956399058e-06,9.42295529004125e-08,0.000112121134996629,0.00892936785337529,0.000736867341998649,-6.17948451874826,-12.0316657330675,-16.1775319795081,-9.09593070866658,-4.71840967569511,-7.21310267926452
11.9119119119119,0.00171253218733081,1.84320063611369e-06,2.41212910233259e-08,0.000109625808329514,0.0077800375959323,0.000627733944174855,-6.36978219248289,-13.2040070213311,-17.5401709415063,-9.11843773371175,-4.85619410842147,-7.37339413703606
12.1121121121121,0.00140973395095035,5.26836783966206e-07,5.67547797999608e-09,0.000107239028680577,0.00680145432732581,0.000536828750343968,-6.564354279665,-14.4563750442184,-18.9871110515757,-9.1404503020734,-4.9906188180018,-7.52983141497804
12.3123123123123,0.00115552466782558,1.38582100333618e-07,1.2237016742641e-09,0.000104953866346578,0.00596518503211761,0.000460790450901607,-6.7632007802946,-15.7918029047528,-20.5213854127397,-9.16198967248503,-5.12181520427922,-7.68256717166709
12.5125125125125,0.00094311560092955,3.34446414949805e-08,2.41035309736949e-10,0.00010276396910058,0.00524797757879041,0.000396930023475974,-6.96632169437169,-17.2133742576746,-22.1460776797386,-9.18307576151153,-5.24991249968362,-7.83175055609798
12.7127127127127,0.000766468449789427,7.38198466684273e-09,4.32371057897384e-11,0.000100663503271596,0.0046307493622135,0.000343087128605255,-7.17371702189626,-18.7242233094414,-23.86432205903,-9.20372725420562,-5.37503657469,-7.97752612379846
12.9129129129129,0.000620250727258462,1.48546970026558e-09,7.04077188658288e-12,9.86471018935106e-05,0.00409778314308974,0.000297518798481474,-7.38538676286832,-20.3275348182278,-25.6793033087884,-9.22396170359053,-5.49730914830849,-8.12003314680186
13.1131131131131,0.000499785817014561,2.71639826627903e-10,1.03744854532259e-12,9.67098189531932e-05,0.0036360865608112,0.000258812884366134,-7.60133091728787,-22.0265440939253,-27.5942567389055,-9.24379562029596,-5.61684729634654,-8.25940521154533
13.3133133133133,0.000400999857846647,4.49919739765318e-11,1.37869582494053e-13,9.48470889169145e-05,0.00323488086931179,0.000225820521768316,-7.82154948515491,-23.8245369981426,-29.6124682109899,-9.26324455349426,-5.73376317726785,-8.39577002566494
13.5135135135135,0.000320367281237433,6.72728181795846e-12,1.64693694145404e-14,9.30546908380749e-05,0.00288519175286392,0.000197603240241757,-8.04604246646943,-25.7248499442055,-31.7372741383673,-9.28232316413081,-5.84816391576671,-8.52924937480035
13.7137137137137,0.000254856514035686,9.04974256785066e-13,1.76246766393111e-15,9.13287164524707e-05,0.00257952088861792,0.000173391383625286,-8.27480986123144,-27.7308698971567,-33.9720614860805,-9.30104529131246,-5.96015159937946,-8.65995918559476
13.9139139139139,0.000201877058034548,1.09152067119593e-13,1.68386831836162e-16,8.96655417536831e-05,0.00231158150421277,0.000152551294307823,-8.50785166944094,-29.8460343737561,-36.3202677708893,-9.3194240126072,-6.06982335484494,-8.78800966235498
14.1141141141141,0.00015922888045749,1.17628346186985e-14,1.43127480564907e-17,8.80618016136451e-05,0.00207608477356184,0.000134559312193035,-8.74516789109792,-32.0738314424805,-38.7853810612707,-9.33747169891289,-6.17727147946317,-8.91350547327889
14.3143143143143,0.000125054798815579,1.12859858342042e-15,1.07852211985972e-18,8.65143670744709e-05,0.00186856670652068,0.000118981091970943,-8.98675852620239,-34.4177997235239,-41.3709399774186,-9.35520006447193,-6.28258360910297,-9.03654596847773
14.5145145145145,9.77963233924523e-05,9.60629095918431e-17,7.17905794224863e-20,8.50203249892036e-05,0.00168524738604269,0.000105455086428226,-9.23262357475435,-36.8815283887973,-44.080533691244,-9.37262021253795,-6.38584290931177,-9.15722541675256
14.7147147147147,7.61532320169336e-05,7.22736497028097e-18,4.20588622595616e-21,8.3576959732831e-05,0.00152291612382407,9.36793055572073e-05,-9.4827630367538,-39.4686571619288,-46.9178019263749,-9.38974267714056,-6.48712827958367,-9.27563325162706
14.9149149149149,5.90469946157293e-05,4.78861127953886e-19,2.16071046741325e-22,8.21817367420694e-05,0.00137883744840899,8.3400661265439e-05,-9.73717691220073,-42.1828763182635,-49.8864349581566,-9.40657746134135,-6.58651456354462,-9.39185431978881
15.1151151151151,4.55880379691504e-05,2.7836838461584e-20,9.69750482813485e-24,8.08322876740842e-05,0.00125067389137104,7.44063606574087e-05,-9.99586520109515,-45.0279266848636,-52.9901736136511,-9.42313407232923,-6.68407275984035,-9.50596912707242
15.3153153153153,3.50467419401193e-05,1.4143743988356e-21,3.7879237782129e-25,7.9526397001379e-05,0.00113642236224789,6.65169285128514e-05,-10.2588279034371,-48.0075996405083,-56.2328092716376,-9.43942155366313,-6.77987023002941,-9.61805407859538
15.5155155155155,2.68279844531875e-05,6.25712004891087e-23,1.28277866258991e-26,7.8261989883302e-05,0.00103436155164076,5.95805302597076e-05,-10.5260650192264,-51.1257371156938,-59.6181838626126,-9.4554485149361,-6.87397090091828,-9.72818171075722
15.7157157157157,2.04490005718209e-05,2.40082070477915e-24,3.75163871442831e-28,7.70371211745481e-05,0.000943008313252157,5.34683368616634e-05,-10.7975765484633,-54.3862315926337,-63.1501898687893,-9.47122315910422,-6.96643545961977,-9.83642091362683
15.9159159159159,1.55202879306654e-05,7.95806844372862e-26,9.43836216583967e-30,7.58499654482249e-05,0.000861081379791131,4.80707274591356e-05,-11.0733624911477,-57.7930261052581,-66.8327703240981,-9.48675330769752,-7.05732154024333,-9.94283714284369
16.1161161161161,1.17292733257765e-05,2.26978081968019e-27,2.03443689113328e-31,7.46988079258855e-05,0.000787471088001329,4.32941679849094e-05,-11.3534228472795,-61.3501142392146,-70.6699188141865,-9.50204642410698,-7.14668390158756,-10.0474926205974
16.3163163163163,8.82645040454936e-06,5.54794486706252e-29,3.74203130021198e-33,7.35820362197778e-05,0.000721214042687674,3.90586371011669e-05,-11.6377576168589,-65.0615401318678,-74.665679476419,-9.51710963512098,-7.23457459554393,-10.1504465255677
16.5165165165165,6.61370332588828e-06,1.15737477747864e-30,5.84935415862648e-35,7.24981328037051e-05,0.000661471852612455,3.52954967870472e-05,-11.9263667998857,-68.9313984722992,-78.8241469998772,-9.53194975086695,-7.32104312616499,-10.2517551719348
16.7167167167167,4.93454347794429e-06,2.05215092439133e-32,7.73829837639129e-37,7.14456681385878e-05,0.000607513233453364,3.19457253573111e-05,-12.21925039636,-72.9638345013073,-83.1494666253596,-9.54657328329775,-7.4061365995245,-10.3514721777251
16.9169169169169,3.66600367430504e-06,3.07975223445082e-34,8.62775628710776e-39,7.04232943872579e-05,0.000558698903206368,2.89584468466838e-05,-12.5164084062818,-77.1630440114079,-87.6458341453821,-9.5609864633484,-7.48989986461839,-10.4496486228696
17.1171171171171,2.71195486790885e-06,3.8953751908147e-36,8.07273963514084e-41,6.94297396603958e-05,0.000514468800149982,2.62897034979641e-05,-12.8178408296511,-81.5332733468338,-92.3174959041772,-9.57519525687635,-7.57237564563682,-10.546333197416
17.3173173173173,1.99763282385992e-06,4.13469733636896e-38,6.31173248736356e-43,6.84638027419765e-05,0.000474331237995406,2.39014282743313e-05,-13.1235476664679,-86.0788194035347,-97.1687487976949,-9.58920537948734,-7.65360466598994,-10.6415723403801
17.5175175175175,1.46518518589129e-06,3.66700073888272e-40,4.10575197443322e-45,6.75243482482426e-05,0.000437853681237567,2.17605824410604e-05,-13.4335289167322,-90.8040296291775,-102.203940273602,-9.60302231033895,-7.73362576450011,-10.7354103697419
17.7177177177177,1.07007204450511e-06,2.70545980875181e-42,2.21229633002742e-47,6.66103021791988e-05,0.000404654879232356,1.9838429766054e-05,-13.7477845804439,-95.7133020231461,-107.427468331282,-9.61665130500543,-7.81247600418755,-10.8278896040958
17.9179179179179,7.78174801352538e-07,1.65311098012454e-44,9.83033612987929e-50,6.57206478259945e-05,0.00037439814271176,1.81099241121582e-05,-14.0663146576032,-100.811085136541,-112.843781521837,-9.6300974074793,-7.89019077407891,-10.919050476461
18.1181181181181,5.63488366807229e-07,8.32798307107464e-47,3.58603052568123e-52,6.48544220014129e-05,0.000346785583336504,1.65531914024938e-05,-14.3891191482099,-106.101878072182,-118.457378948084,-9.64336546137829,-7.96680388446261,-11.0089316407437
18.3183183183183,4.06290241477283e-07,3.44333015735306e-49,1.06906534470504e-54,6.40107115640991e-05,0.000321553167083889,1.51490903407594e-05,-14.7161980522641,-111.590230484602,-124.272810264558,-9.65646012042005,-8.04234765600293,-11.0975700713258
18.5185185185185,2.9169667181152e-07,1.16310966340048e-51,2.59263471505596e-57,6.31886502101607e-05,0.00029846645705837,1.38808390248896e-05,-15.0475513697658,-117.280742580054,-130.294675677512,-9.6693858582211,-8.11685300310954,-11.1850011562335
18.7187187187187,2.08530796680152e-07,3.19481730663181e-54,5.09102728685808e-60,6.23874155084558e-05,0.000277316941717731,1.27336968332195e-05,-15.383179100715,-123.178065116507,-136.527625944914,-9.68214697747191,-8.19034951194109,-11.2712587843158
18.9189189189189,1.48440557488597e-07,7.10252885231039e-57,8.05665519499895e-63,6.16062261582416e-05,0.000257918861348712,1.16946927891155e-05,-15.7230812451117,-129.286899403647,-142.976362376451,-9.694747618535,-8.26286551340175,-11.3563754268396
19.1191191191191,1.05215227085779e-07,1.27191442125866e-59,1.02264684374291e-65,6.08443394499693e-05,0.000240106459561379,1.07523931035512e-05,-16.0672578029558,-135.611997302879,-149.645636833527,-9.70719176750908,-8.33442815146973,-11.4403822138816
19.3193193193193,7.42588574407173e-08,1.82597581686596e-62,1.03617349324004e-68,6.01010489118841e-05,0.000223731598132186,9.89670181948275e-06,-16.4157087742475,-142.158161227321,-156.540251729261,-9.71948326379864,-8.40506344717609,-11.5233090058776
19.5195195195195,5.21869089981082e-08,2.09130213442884e-65,8.3400287789672e-72,5.93756821267587e-05,0.000208661683140117,9.11868948831361e-06,-16.7684341589866,-148.930244141812,-163.665060028491,-9.73162580722479,-8.47479635853258,-11.6051844606602
19.7197197197197,3.65189710286713e-08,1.90148804398126e-68,5.30641638381388e-75,5.86675987045829e-05,0.000194777858355824,8.41044563818643e-06,-17.1254339571732,-155.933149562906,-171.024965247772,-9.74362296471049,-8.54365083668715,-11.6860360963005
19.9199199199199,2.5445977312829e-08,1.36575862529682e-71,2.65571998351062e-78,5.79761883983664e-05,0.000181973428542071,7.76495147917392e-06,-17.4867081688073,-163.171831558875,-178.624921455374,-9.75547817657022,-8.61164987856767,-11.7658903500407
20.1201201201201,1.765482369235e-08,7.71053229574021e-75,1.04024811959301e-81,5.7300869351405e-05,0.000170152480934647,7.17596985811594e-06,-17.8522567938889,-170.651294749706,-186.469933271288,-9.76719476243188,-8.67881557625591,-11.8447726335906
20.3203203203203,1.21969510250853e-08,3.40431228270718e-78,3.17299849179712e-85,5.66410864654332e-05,0.000159228677883526,6.63794994721011e-06,-18.222079832418,-178.376594307107,-194.565055867217,-9.77877592681657,-8.74516916331746,-11.9227073850369
20.5205205205205,8.39040299876837e-09,1.16947692713541e-81,7.49831485941017e-89,5.59963098800466e-05,0.000149124197597722,6.14594454278327e-06,-18.5961772843946,-186.352835954498,-202.915394966585,-9.79022476439946,-8.81073105829682,-11.9997181175991
20.7207207207207,5.74722245689498e-09,3.10979540381502e-85,1.36577455999247e-92,5.53660335546428e-05,0.000139768803279731,5.69553817796283e-06,-18.9745491498186,-194.585175967021,-211.526106844532,-9.80154426497359,-8.87552090557229,-12.0758274654487
20.9209209209209,3.91991671834378e-09,6.36778767146638e-89,1.90745634800465e-96,5.47497739449066e-05,0.000131099023760079,5.28278452663e-06,-19.3571954286902,-203.078821171532,-220.402398327915,-9.81273731813634,-8.93955761375111,-12.1510572267903
21.1211211211211,2.66219166015618e-09,9.98800329028072e-93,2.03192273341208e-100,5.41470687665663e-05,0.000123057431134504,4.90415180536606e-06,-19.7441161210092,-211.839028946605,-229.549526795307,-9.82380671771714,-9.00285939177227,-12.2254284043922
21.3213213213213,1.80030232686987e-09,1.19370474828333e-96,1.64222083651171e-104,5.35574758397826e-05,0.000115592002936125,4.55647507269622e-06,-20.1353112267757,-220.871107222531,-238.972800176999,-9.83475516596315,-9.0654437828722,-12.2989612437382
21.5215215215215,1.21225842995925e-09,1.08122517351226e-100,1.00161439008401e-108,5.29805720080969e-05,0.000108655558100788,4.23691448702031e-06,-20.5307807459897,-230.180414481318,-248.677576955,-9.84558527749881,-9.12732769655748,-12.3716752689591
21.7217217217217,8.12809233828724e-10,7.38222443892419e-105,4.58527162154218e-113,5.24159521263921e-05,0.000102205257454153,3.94291872131198e-06,-20.9305246786512,-239.77235975669,-258.669266163034,-9.85629958307368,-9.18852743871787,-12.4435893166944
21.9219219219219,5.42657350936626e-10,3.77867153563399e-109,1.56694598704655e-117,5.18632281127743e-05,9.62021607040631e-05,3.67219284817663e-06,-21.3345430247602,-249.65240263409,-268.953327386543,-9.86690053311197,-9.24905874000365,-12.5147215680185
22.1221221221221,3.60750048325309e-10,1.44204501819286e-113,3.97534120670302e-122,5.13220280597198e-05,9.06108329950018e-05,3.42267010666173e-06,-21.7428357843167,-259.826053250678,-279.535270762687,-9.87739050107638,-9.30893678258195,-12.5850895785612
22.3223223223223,2.38798036377037e-10,4.08029250386003e-118,7.44579787699155e-127,5.07919954002063e-05,8.53989950008782e-05,3.19248704518301e-06,-22.1554029573206,-270.298872295329,-290.420656980341,-9.88777178665751,-9.36817622537859,-12.6547103069389
22.5225225225225,1.57397833588565e-10,8.51215744819712e-123,1.02382939072879e-131,5.02727881249036e-05,8.05372113215112e-05,2.97996160545004e-06,-22.5722445437721,-281.076471008636,-301.6150972801,-9.89804661879992,-9.42679122790437,-12.7236001416071
22.7227227227227,1.03302396188221e-10,1.3018621040818e-127,1.02769578363114e-136,4.9764078046811e-05,7.5998612626641e-05,2.78357377232401e-06,-22.993360543671,-292.16451118291,-313.124253454273,-9.90821715857448,-9.48479547275718,-12.7917749262345
22.9229229229229,6.7509623555659e-11,1.45139783041104e-132,7.48757783165649e-142,4.92655501100218e-05,7.17586475755794e-05,2.60194846576456e-06,-23.4187509570174,-303.568705162178,-324.953837846888,-9.91828550190646,-9.54220218688549,-12.8592499836948
23.1231231231231,4.39303459118723e-11,1.17273883520631e-137,3.93690671181989e-147,4.87769017395553e-05,6.7794861044674e-05,2.43384039479798e-06,-23.8484157838113,-315.294815842185,-337.109613353689,-9.92825368216793,-9.59902416169184,-12.9260401387626
23.3233233233233,2.84647389621398e-11,6.8278622316297e-143,1.48518703372063e-152,4.82978422294378e-05,6.40866956302935e-05,2.27812063091118e-06,-24.2823550240527,-327.348656670393,-349.597393422138,-9.93812367264244,-9.65527377205015,-12.9921597395954
23.5235235235235,1.83651057627845e-11,2.84767285077676e-148,3.99643471196193e-158,4.78280921664341e-05,6.06153137719913e-05,2.13376469040849e-06,-24.7205686777416,-339.736091645979,-362.423042051412,-9.94789738886953,-9.7109629943048,-13.0576226780772
23.7237237237237,1.17984052148102e-11,8.45763007372475e-154,7.6253746721258e-164,4.73673828870284e-05,5.73634381672426e-05,1.99984194286669e-06,-25.163056744878,-352.463035319839,-375.592473792409,-9.95757669087598,-9.76610342331509,-13.1224424090939
23.9239239239239,7.54739062142544e-12,1.77815621194121e-159,1.02554786091786e-169,4.69154559654385e-05,5.43152084328219e-05,1.87550618656667e-06,-25.6098192254618,-365.535452794586,-389.11165374774,-9.96716338530032,-9.82070628860416,-13.1866319688073
24.1241241241241,4.80744133902467e-12,2.63051756464015e-165,9.66372123650835e-176,4.64720627306141e-05,5.14560522145186e-05,1.75998725223861e-06,-26.0608561194931,-378.95935972455,-402.986597571736,-9.97665922741667,-9.87478246966718,-13.2502039919867
24.3243243243243,3.04912202631976e-12,2.72162352437285e-171,6.34150076699825e-182,4.60369638103218e-05,4.87725691616483e-05,1.65258351411299e-06,-26.516167426972,-392.740822315778,-417.223371470442,-9.98606592306359,-9.92834251049,-13.3131707284564
24.5245245245245,1.92565846315013e-12,1.95737469470904e-177,2.88033118191708e-188,4.5609928700563e-05,4.62524263700852e-05,1.55265520252968e-06,-26.9757531478983,-406.885957326032,-431.828092201623,-9.99538513048322,-9.98139663332603,-13.3755440587121
24.7247247247247,1.21095321886616e-12,9.72524465105851e-184,8.9994733510979e-195,4.51907353586948e-05,4.38842640610711e-05,1.45961842556681e-06,-27.4396132822721,-421.400932064795,-446.80692707476,-10.0046184620757,-10.0339547517755,-13.437335508754
24.9249249249249,7.58261690977152e-13,3.31747275806369e-190,1.92227569262547e-201,4.47791698187492e-05,4.1657610406054e-05,1.37293981860096e-06,-27.9077478300934,-436.291964393264,-462.16609395105,-10.0137674860734,-10.0860264832088,-13.498556264185
25.1251251251251,4.72775007250105e-13,7.72097456819441e-197,2.78943230258321e-208,4.43750258275462e-05,3.95628045330269e-05,1.29213175065109e-06,-28.3801567913621,-451.565322724354,-477.911861243409,-10.0228337281397,-10.1376211605722,-13.5592171836147
25.3253253253253,2.93517196540839e-13,1.21828953571925e-203,2.73258234836005e-215,4.39781045003057e-05,3.75909268596193e-05,1.21674802499964e-06,-28.8568401660784,-467.227326022698,-494.050547916469,-10.0318186728955,-10.1887478436126,-13.619328811411
25.5255255255255,1.81449692807127e-13,1.29501946264263e-210,1.79565015212206e-222,4.35882139945458e-05,3.57337359945877e-05,1.14638001910656e-06,-29.3377979542421,-483.284343804643,-510.588523486578,-10.0407237653787,-10.2394153295539,-13.6789013898354
25.7257257257257,1.11692129111429e-13,9.21427705007928e-218,7.86453464421177e-230,4.32051692011482e-05,3.39836115340803e-05,1.08065321538966e-06,-29.8230301558534,-499.742796138257,-527.532208021803,-10.0495504124386,-10.2896321632576,-13.737944870599
25.9259259259259,6.8459314780207e-14,4.36008817306691e-225,2.2809565573062e-237,4.28287914515431e-05,3.23335021536299e-05,1.01922408016788e-06,-30.3125367709121,-516.609153643323,-544.888072141928,-10.0582999840701,-10.3394066468963,-13.7964689258693
26.1261261261261,4.17817063034682e-14,1.36315802251727e-232,4.3523275244162e-245,4.24589082400428e-05,3.07768784625519e-05,9.61777253066315e-07,-30.8063177994183,-533.889937491341,-562.662637018452,-10.0669738146895,-10.3887468491683,-13.8544829587607
26.3263263263263,2.53912126000584e-14,2.79743496402562e-240,5.42790995526741e-253,4.2095352960415e-05,2.93076901454136e-05,9.08023013559353e-07,-31.304373241372,-551.591719405528,-580.862474374592,-10.0755732043561,-10.4376606140777,-13.9119961133366
26.5265265265265,1.53647096435019e-14,3.74335175665198e-248,4.39515494856463e-261,4.17379646558547e-05,2.79203269664645e-05,8.57694995163594e-07,-31.8067030967732,-569.721121660819,-599.494206485284,-10.0840994199417,-10.4861555693054,-13.96901728415
26.7267267267267,9.25782397635456e-15,3.24451773945685e-256,2.29534655901678e-269,4.1386587781562e-05,2.66095832582221e-05,8.10548121156769e-07,-32.3133073656219,-588.284817083864,-618.564506177178,-10.0925536962505,-10.5342391341938,-14.0255551253471
26.9269269269269,5.55439966971176e-15,1.80929179891626e-264,7.67953519390008e-278,4.1041071979195e-05,2.53706255555182e-05,7.6635673865419e-07,-32.824186047918,-607.289529053034,-638.080096828644,-10.1009372370921,-10.5819185273643,-14.0816180593592
27.1271271271271,3.31824905670414e-15,6.44754145877489e-273,1.63490422807179e-286,4.07012718625069e-05,2.41989630718656e-05,7.24912930472778e-07,-33.3393391436617,-626.742031498412,-658.047752369766,-10.1092512163109,-10.6292007739897,-14.1372142852034
27.3273273273273,1.97389696195527e-15,1.45828666505408e-281,2.19966516465124e-295,4.03670468135272e-05,2.30904207465536e-05,6.86024986500505e-07,-33.8587666528528,-646.649148901803,-678.474297282348,-10.1174967787718,-10.676092712739,-14.1923517864137
27.5275275275275,1.16918604587341e-15,2.07906998587382e-290,1.85755604658268e-304,4.00382607886881e-05,2.20411146189099e-05,6.49516018305399e-07,-34.3824685754914,-667.017756296725,-699.366606599909,-10.1256750413066,-10.7226010024125,-14.2470383386219
27.7277277277277,6.89582789843996e-16,1.85551732170413e-299,9.77778809653459e-314,3.97147821343316e-05,2.10474293110867e-05,6.15222702497375e-07,-34.9104449115775,-687.854779268415,-720.731605907662,-10.1337870936217,-10.7687321282823,-14.3012815168068
27.9279279279279,4.04979323526267e-16,1.02943971512332e-308,3.95252516672997e-323,3.93964834110745e-05,2.01059974229167e-05,5.82994139927669e-07,-35.4426956611111,-709.167193953827,-742.360630379701,-10.1418339991697,-10.8144924081559,-14.3550887022285
28.1281281281281,2.3682248446745e-16,3.52553387296813e-318,0,3.90832412265383e-05,1.92136806621539e-05,5.52690819200316e-07,-35.9792208240922,-730.962027041634,-Inf,-10.1498167959858,-10.8598879981755,-14.4084670890642
28.3283283283283,1.37897585195336e-16,0,0,3.87749360759829e-05,1.83675525510512e-05,5.24183674200218e-07,-36.5200204005207,-753.246355772218,-Inf,-10.1577364974915,-10.9049248983671,-14.4614236907614
28.5285285285285,7.99528657964318e-17,0,0,3.84714521904109e-05,1.75648825659673e-05,4.97353226432394e-07,-37.0650943903968,-776.027307937692,-Inf,-10.1655940932666,-10.9496089579524,-14.5139653461218
28.7287287287287,4.61588579221459e-17,0,0,3.8172677391739e-05,1.6803121580777e-05,4.72088803933942e-07,-37.6144427937203,-799.312061881869,-Inf,-10.1733905497913,-10.9939458804357,-14.5660987251299
28.9289289289289,2.65350383993984e-17,0,0,3.78785029546545e-05,1.60798884974372e-05,4.4828782937874e-07,-38.1680656104914,-823.107846500297,-Inf,-10.1811268111598,-11.0379412284765,-14.6178303345391
29.1291291291291,1.51889597723979e-17,0,0,3.75888234747996e-05,1.53929579583449e-05,4.25855170758018e-07,-38.7259628407099,-847.421941240224,-Inf,-10.188803799766,-11.0816004285591,-14.669166523228
29.3293293293293,8.65725060025834e-18,0,0,3.73035367429488e-05,1.47402490452169e-05,4.04702548698766e-07,-39.2881344843759,-872.261676100631,-Inf,-10.1964224169637,-11.1249287754695,-14.720113487336
29.5295295295295,4.91332613191694e-18,0,0,3.70225436248638e-05,1.41198148782936e-05,3.84747995086593e-07,-39.8545805414894,-897.634431632201,-Inf,-10.2039835437016,-11.1679314365876,-14.770677275192
29.7297297297297,2.77660972984508e-18,0,0,3.67457479465273e-05,1.35298330377975e-05,3.6591535819835e-07,-40.4253010120504,-923.547638937348,-Inf,-10.2114880411347,-11.2106134560057,-14.8208637920433
29.9299299299299,1.56241980706671e-18,0,0,3.64730563844804e-05,1.29685967368994e-05,3.48133850030796e-07,-41.0002958960588,-950.008779670189,-Inf,-10.2189367512129,-11.2529797584808,-14.8706788045965
30.1301301301301,8.75435747341648e-19,0,0,3.62043783609977e-05,1.24345066820151e-05,3.31337631940719e-07,-41.5795651935148,-977.025386036573,-Inf,-10.2263304972475,-11.2950351532276,-14.920127945378
30.3303303303303,4.88421151215939e-19,0,0,3.59396259438539e-05,1.19260635621818e-05,3.1546543509577e-07,-42.1631089044182,-1004.60504079405,-Inf,-10.2336700844578,-11.3367843375625,-14.9692167169232
30.5305305305305,2.7133654777634e-19,0,0,3.56787137504502e-05,1.14418611145925e-05,3.00460212578427e-07,-42.7509270287692,-1032.75537725191,-Inf,-10.2409563004973,-11.3782319004024,-15.0179504958025
30.7307307307307,1.50094843803534e-19,0,0,3.54215588560783e-05,1.09805797181845e-05,2.86268820292951e-07,-43.3430195665675,-1061.48407927112,-Inf,-10.2481899159603,-11.4193823256278,-15.066334536491
30.9309309309309,8.26736091035095e-20,0,0,3.51680807061183e-05,1.05409804715084e-05,2.72841724100459e-07,-43.9393865178135,-1090.79888126442,-Inf,-10.255371684872,-11.4602399953152,-15.1143739750901
31.1311311311311,4.53431478518619e-20,0,0,3.49182010319719e-05,1.01218997150334e-05,2.60132730854409e-07,-44.5400278825068,-1120.70756819622,-Inf,-10.2625023451592,-11.5008091928451,-15.1620738329072
31.3313313313313,2.47628189480702e-20,0,0,3.46718437705497e-05,9.72224396158182e-06,2.48098741230342e-07,-45.1449436606477,-1151.21797558266,-Inf,-10.269582619106,-11.541094105891,-15.2094390198998
31.5315315315315,1.34657994996989e-20,0,0,3.44289349871364e-05,9.34098520179332e-06,2.36699522443001e-07,-45.754133852236,-1182.33798949161,-Inf,-10.2766132137923,-11.5810988292956,-15.2564743379908
31.7317317317317,7.29134840714597e-21,0,0,3.41894028014707e-05,8.9771565544179e-06,2.25897499122954e-07,-46.3675984572719,-1214.07554654265,-Inf,-10.2835948215182,-11.6208273678388,-15.3031844842599
31.9319319319319,3.93121869028605e-21,0,0,3.3953177316885e-05,8.62984823386789e-06,2.15657560785984e-07,-46.9853374757552,-1246.43863390706,-Inf,-10.2905281202124,-11.6602836389021,-15.3495740540174
32.1321321321321,2.11052355109213e-21,0,0,3.37201905523566e-05,8.29820380983824e-06,2.05946884473574e-07,-47.6073509076861,-1279.43528930787,-Inf,-10.2974137738277,-11.6994714750346,-15.3956475437652
32.3323323323323,1.12822793174245e-21,0,0,3.34903763773343e-05,7.98141673596805e-06,1.96734771273545e-07,-48.2336387530643,-1313.0736010198,-Inf,-10.3042524327222,-11.7383946264246,-15.4414093540496
32.5325325325325,6.00547188211309e-22,0,0,3.32636704492061e-05,7.67872712647675e-06,1.8799249554781e-07,-48.8642010118902,-1347.36170786929,-Inf,-10.3110447340283,-11.7770567632809,-15.4868637922121
32.7327327327327,3.18303250943612e-22,0,0,3.30400101532866e-05,7.38941876149234e-06,1.79693165800616e-07,-49.4990376841634,-1382.30779923451,-Inf,-10.3177913020087,-11.8154614781282,-15.5320150750397
32.9329329329329,1.67988153489391e-22,0,0,3.28193345452051e-05,7.11281630340825e-06,1.71811596216727e-07,-50.1381487698842,-1417.92011504535,-Inf,-10.3244927484005,-11.8536122880197,-15.576867331323
33.1331331331331,8.82795039928077e-23,0,0,3.26015842955827e-05,6.84828270808125e-06,1.64324187985874e-07,-50.7815342690525,-1454.20694578339,-Inf,-10.3311496727484,-11.8915126366707,-15.621424604322
33.3333333333333,4.61939136480147e-23,0,0,3.23867016368944e-05,6.59521681602301e-06,1.57208819608338e-07,-51.4291941816682,-1491.17663248195,-Inf,-10.3377626627266,-11.9291658965169,-15.6656908541464
33.5335335335335,2.40687356922057e-23,0,0,3.21746303124152e-05,6.35305110996292e-06,1.50444745447653e-07,-52.0811285077314,-1528.83756672607,-Inf,-10.3443322944497,-11.9665753707,-15.7096699600525
33.7337337337337,1.24872108008438e-23,0,0,3.19653155271551e-05,6.12124962627145e-06,1.44012501860779e-07,-52.7373372472422,-1567.19819065248,-Inf,-10.3508591327743,-12.0037442949842,-15.7533657226613
33.9339339339339,6.4509140352348e-24,0,0,3.17587039006947e-05,5.89930600875295e-06,1.37893820294496e-07,-53.3978204002003,-1606.26699694967,-Inf,-10.3573437315901,-12.0406758396061,-15.7967818660991
34.1341341341341,3.31833869710152e-24,0,0,3.15547434218348e-05,5.68674169424149e-06,1.32071546789672e-07,-54.0625779666061,-1646.0525288578,-Inf,-10.3637866341025,-12.0773731110613,-15.8399220400666
34.3343343343343,1.69966689101075e-24,0,0,3.1353383404979e-05,5.48310422028357e-06,1.26529567383111e-07,-54.7316099464592,-1686.56338016878,-Inf,-10.3701883731049,-12.1138391538289,-15.8827898218366
34.5345345345345,8.6686319325176e-25,0,0,3.11545744481732e-05,5.28796564596337e-06,1.21252738940304e-07,-55.4049163397599,-1727.80819522623,-Inf,-10.3765494712437,-12.150076952039,-15.9253887181856
34.7347347347347,4.40231341259798e-25,0,0,3.09582683927299e-05,5.10092107763657e-06,1.16226824992056e-07,-56.082497146508,-1769.79566892548,-Inf,-10.3828704412743,-12.1860894310827,-15.9677221672598
34.9349349349349,2.22615294323856e-25,0,0,3.07644182843647e-05,4.92158729198429e-06,1.11438436183995e-07,-56.7643523667037,-1812.53454671358,-Inf,-10.3891517863086,-12.2218794591688,-16.0097935403803
35.1351351351351,1.12091500946648e-25,0,0,3.05729783357838e-05,4.74960144939429e-06,1.06874974980776e-07,-57.4504820003468,-1856.03362458929,-Inf,-10.395394000056,-12.2574498488287,-16.0516061437875
35.3353353353353,5.61997025062077e-26,0,0,3.03839038906553e-05,4.58461989121741e-06,1.02524584296658e-07,-58.1408860474374,-1900.30174910311,-Inf,-10.4015975670558,-12.2928033583713,-16.0931632203299
35.5355355355355,2.80568554412064e-26,0,0,3.01971513889089e-05,4.42631701494736e-06,9.83760997513045e-08,-58.8355645079755,-1945.34781735723,-Inf,-10.4077629629029,-12.327942693291,-16.1344679510967
35.7357357357357,1.39472189347722e-26,0,0,3.00126783333035e-05,4.2743842218268e-06,9.44190052744899e-08,-59.5345173819611,-1991.18077700558,-Inf,-10.4138906544669,-12.3628705076285,-16.1755234569983
35.9359359359359,6.90366784042243e-27,0,0,2.98304432572123e-05,4.12852893180335e-06,9.06433918059813e-08,-60.2377446693942,-2037.80962625378,-Inf,-10.4199811001041,-12.397589405289,-16.2163328002959
36.1361361361361,3.40263843359994e-27,0,0,2.96504056935721e-05,3.98847366114225e-06,8.70399188575074e-08,-60.9452463702748,-2085.24341385921,-Inf,-10.426034749863,-12.4321019413171,-16.2568989860829
36.3363363363363,1.66991883965123e-27,0,0,2.94725261449474e-05,3.85395515835738e-06,8.35997787225854e-08,-61.6570224846028,-2133.4912391309,-Inf,-10.4320520456842,-12.4664106231313,-16.2972249637183
36.5365365365365,8.16053386489102e-28,0,0,2.92967660546653e-05,3.72472359444568e-06,8.03146631371709e-08,-62.3730730123784,-2182.56225192968,-Inf,-10.4380334215938,-12.5005179117193,-16.3373136282159
36.7367367367367,3.97086776028883e-28,0,0,2.91230877789749e-05,3.60054180371003e-06,7.71767322098614e-08,-63.0933979536013,-2232.46565266802,-Inf,-10.4439793038913,-12.5344262227958,-16.37716782159
36.9369369369369,1.92395948737009e-28,0,0,2.89514545601889e-05,3.48118457172924e-06,7.41785854547543e-08,-63.8179973082719,-2283.21069231017,-Inf,-10.4498901113322,-12.5681379279238,-16.4167903341588
37.1371371371371,9.28218173979804e-29,0,0,2.87818305007689e-05,3.36643796728776e-06,7.13132347732609e-08,-64.5468710763898,-2334.80667237204,-Inf,-10.4557662553043,-12.6016553556011,-16.4561839058082
37.3373373373373,4.45910663035233e-29,0,0,2.86141805383134e-05,3.25609871531015e-06,6.85740792432214e-08,-65.2800192579554,-2387.26294492131,-Inf,-10.4616081400001,-12.6349807923136,-16.4953512272166
37.5375375375375,2.13299233053459e-29,0,0,2.84484704214154e-05,3.14997360806015e-06,6.59548815847379e-08,-66.0174418529683,-2440.58891257734,-Inf,-10.4674161625836,-12.6681164835554,-16.5342949410419
37.7377377377377,1.01595477502868e-29,0,0,2.82846666863507e-05,3.04787895206224e-06,6.34497461822528e-08,-66.7591388614288,-2494.79402851122,-Inf,-10.4731907133521,-12.7010646348188,-16.5730176430737
37.9379379379379,4.81840281268058e-30,0,0,2.81227366345673e-05,2.94964004838609e-06,6.1053098551719e-08,-67.5051102833367,-2549.88779644576,-Inf,-10.4789321758934,-12.7338274125535,-16.6115218833497
38.1381381381381,2.27549286098175e-30,0,0,2.79626483109405e-05,2.85509070410265e-06,5.87596661502053e-08,-68.2553561186922,-2605.87977065548,-Inf,-10.4846409272393,-12.7664069450973,-16.6498101672395
38.3383383383383,1.07001901819119e-30,0,0,2.78043704827678e-05,2.7640727728766e-06,5.65644604331377e-08,-69.0098763674951,-2662.77955596662,-Inf,-10.4903173380138,-12.7988053235789,-16.6878849564955
38.5385385385385,5.01015500164306e-31,0,0,2.76478726194689e-05,2.67643572280282e-06,5.44627600715394e-08,-69.7686710297455,-2720.59680775715,-Inf,-10.4959617725773,-12.8310246027935,-16.7257486702737
38.7387387387387,2.33590121826922e-31,0,0,2.74931248729693e-05,2.59203622972844e-06,5.24500952482698e-08,-70.5317401054434,-2779.34123195673,-Inf,-10.5015745891674,-12.8630668020532,-16.7634036861235
38.9389389389389,1.08442976673768e-31,0,0,2.7340098058736e-05,2.51073779442344e-06,5.05222329583053e-08,-71.2990835945888,-2839.02258504676,-Inf,-10.507156140035,-12.8949339060117,-16.8008523409495
39.1391391391391,5.01293453238439e-32,0,0,2.71887636374422e-05,2.43241038207785e-06,4.86751632437295e-08,-72.0707014971816,-2899.65067406034,-Inf,-10.5127067715769,-12.9266278654651,-16.8380969319448
39.3393393393393,2.30741802796287e-32,0,0,2.70390936972375e-05,2.35693008270717e-06,4.69050862992089e-08,-72.846593813222,-2961.23535658231,-Inf,-10.5182268244652,-12.9581505981299,-16.8751397174979
39.5395395395395,1.05755795381608e-32,0,0,2.68910609365986e-05,2.28417879114637e-06,4.52084003884972e-08,-73.6267605427098,-3023.7865407492,-Inf,-10.5237166337724,-12.9895039893978,-16.911982918073
39.7397397397397,4.826426714265e-33,0,0,2.67446386477396e-05,2.21404390540179e-06,4.35816905168488e-08,-74.4112016856452,-3087.31418524928,-Inf,-10.5291765290935,-13.0206898930697,-16.948628717066
39.9399399399399,2.19326395953061e-33,0,0,2.6599800700561e-05,2.1464180422146e-06,4.20217178082637e-08,-75.199917242028,-3151.82829932251,-Inf,-10.5346068346648,-13.0517101320678,-16.9850792616354
40.1401401401401,9.92429657433597e-34,0,0,2.64565215271155e-05,2.08119876876635e-06,4.05254095401773e-08,-75.9929072118583,-3217.33894276061,-Inf,-10.5400078694796,-13.0825664991284,-17.0213366635108
40.3403403403403,4.47148946452082e-34,0,0,2.63147761065734e-05,2.01828834952938e-06,3.90898497916412e-08,-76.790171595136,-3283.85622590697,-Inf,-10.5453799474002,-13.1132607574747,-17.0574029997777
40.5405405405405,2.00608040288651e-34,0,0,2.61745399506673e-05,1.95759350733118e-06,3.77122706641869e-08,-77.5917103918614,-3351.39030965674,-Inf,-10.5507233772679,-13.1437946414708,-17.0932803136415
40.7407407407407,8.96165260729225e-35,0,0,2.60357890895993e-05,1.89902519776373e-06,3.63900440374899e-08,-78.3975236020341,-3419.95140545673,-Inf,-10.556038463009,-13.1741698572576,-17.1289706151695
40.9409409409409,3.98631413846162e-35,0,0,2.58985000583928e-05,1.84249839612641e-06,3.51206738246315e-08,-79.2076112256544,-3489.54977530554,-Inf,-10.5613255037392,-13.204388083371,-17.164475882013
41.1411411411411,1.76562545326576e-35,0,0,2.57626498836742e-05,1.78793189614417e-06,3.3901788694254e-08,-80.0219732627221,-3560.19573175343,-Inf,-10.5665847938636,-13.2344509713432,-17.1997980601097
41.3413413413413,7.78698409859967e-36,0,0,2.56282160708663e-05,1.73524811975246e-06,3.27311352291956e-08,-80.8406097132374,-3631.8996379024,-Inf,-10.5718166231763,-13.2643601462873,-17.2349390643665
41.5415415415415,3.41966560707683e-36,0,0,2.54951765917812e-05,1.68437293728642e-06,3.16065714933276e-08,-81.6635205772,-3704.67190740616,-Inf,-10.5770212769551,-13.2941172074664,-17.2699007793243
41.7417417417417,1.49534581305678e-36,0,0,2.53635098725965e-05,1.63523549745467e-06,3.05260609802744e-08,-82.4907058546103,-3778.52300447015,-Inf,-10.5821990360556,-13.3237237288467,-17.3046850598051
41.9419419419419,6.51093385545855e-37,0,0,2.52331947822015e-05,1.58776806651796e-06,2.94876669195284e-08,-83.3221655454679,-3853.46344385151,-Inf,-10.5873501770019,-13.3531812596362,-17.3392937315409
42.1421421421421,2.82285501934147e-37,0,0,2.51042106208999e-05,1.54190587613025e-06,2.84895469171506e-08,-84.1578996497731,-3929.50379085911,-Inf,-10.5924749720749,-13.3824913248092,-17.373728591787
42.3423423423423,1.21864583779636e-37,0,0,2.49765371094577e-05,1.49758697933395e-06,2.75299479098171e-08,-84.9979081675257,-4006.65466135353,-Inf,-10.5975736893993,-13.4116554256159,-17.407991409918
42.5425425425425,5.23853791240272e-38,0,0,2.48501543784817e-05,1.45475211423371e-06,2.66072014124153e-08,-85.8421910987259,-4084.92672174707,-Inf,-10.6026465930272,-13.4406750400794,-17.4420839280094
42.7427427427427,2.24226180409663e-38,0,0,2.47250429581199e-05,1.41334457490298e-06,2.57197190407398e-08,-86.6907484433735,-4164.33068900373,-Inf,-10.6076939430204,-13.4695516234794,-17.4760078614026
42.9429429429429,9.55666125828198e-39,0,0,2.46011837680691e-05,1.37331008910537e-06,2.48659882920811e-08,-87.5435802014687,-4244.87733063927,-Inf,-10.6127159955305,-13.4982866088229,-17.5097648992562
43.1431431431431,4.05573631774019e-39,0,0,2.44785581078823e-05,1.33459670243923e-06,2.40445685676582e-08,-88.4006863730113,-4326.57746472112,-Inf,-10.6177130028767,-13.5268814073033,-17.5433567050828
43.3433433433433,1.71386605371871e-39,0,0,2.43571476475637e-05,1.2971546685381e-06,2.32540874219176e-08,-89.2620669580014,-4409.44195986846,-Inf,-10.6226852136219,-13.5553374087467,-17.5767849172714
43.5435435435435,7.211534537986e-40,0,0,2.42369344184415e-05,1.26093634498222e-06,2.2493237024717e-08,-90.1277219564389,-4493.48173525216,-Inf,-10.627632872647,-13.5836559820477,-17.6100511495975
43.7437437437437,3.02149684138078e-40,0,0,2.4117900804309e-05,1.22589609459784e-06,2.17607708233382e-08,-90.9976513683241,-4578.70776059484,-Inf,-10.6325562212232,-13.6118384755934,-17.6431569917194
43.9439439439439,1.26055049469948e-40,0,0,2.40000295328259e-05,1.19199019184058e-06,2.1055500392136e-08,-91.8718551936566,-4665.1310561708,-Inf,-10.6374554970827,-13.6398862176766,-17.6761040096621
44.1441441441441,5.23651070387845e-41,0,0,2.38833036671692e-05,1.15917673397767e-06,2.0376292458421e-08,-92.7503334324367,-4752.76269280609,-Inf,-10.6423309344873,-13.6678005168991,-17.7088937462892
44.3443443443443,2.16604457568371e-41,0,0,2.37677065979268e-05,1.12741555680131e-06,1.97220660939312e-08,-93.6330860846641,-4841.61379187845,-Inf,-10.6471827642959,-13.6955826625638,-17.7415277217625
44.5445445445446,8.92147021581252e-42,0,0,2.36532220352244e-05,1.09666815462142e-06,1.90917900619233e-08,-94.5201131503392,-4931.69552531736,-Inf,-10.65201121403,-13.7232339250584,-17.7740074339913
44.7447447447447,3.65888800064324e-42,0,0,2.35398340010794e-05,1.06689760430117e-06,1.84844803105728e-08,-95.4114146294617,-5023.01911560399,-Inf,-10.6568165079378,-13.750755556228,-17.8063343590686
44.944944944945,1.49418869964518e-42,0,0,2.34275268219717e-05,1.03806849311292e-06,1.78991976039588e-08,-96.3069905220317,-5115.59583577127,-Inf,-10.6615988670565,-13.7781487897396,-17.8385099516989
45.1451451451451,6.07582735875359e-43,0,0,2.3316285121628e-05,1.01014685020536e-06,1.73350452824785e-08,-97.2068408280491,-5209.43700940379,-Inf,-10.6663585092733,-13.8054148414372,-17.8705356456133
45.3453453453454,2.46007897042991e-43,0,0,2.32060938140082e-05,9.83100081484952e-07,1.67911671450459e-08,-98.1109655475142,-5304.55401063792,-Inf,-10.6710956493854,-13.8325549096878,-17.902412853976
45.5455455455455,9.9182789302612e-44,0,0,2.3096938096491e-05,9.5689690772655e-07,1.62667454459218e-08,-99.0193646804266,-5400.95826416169,-Inf,-10.6758104991575,-13.8595701757198,-17.9341429697802
45.7457457457458,3.98168805958919e-44,0,0,2.29888034432497e-05,9.31507305738829e-07,1.57609989994691e-08,-99.9320382267866,-5498.66124521489,-Inf,-10.6805032673793,-13.8864618039523,-17.9657273662344
45.9459459459459,1.59162881709158e-44,0,0,2.28816755988134e-05,9.06902452420315e-07,1.52731813865522e-08,-100.848986186594,-5597.67447958898,-Inf,-10.6851741599203,-13.9132309423171,-17.9971673971403
46.1461461461462,6.33519519138914e-45,0,0,2.27755405718066e-05,8.83054671551362e-07,1.48025792566864e-08,-101.770208559849,-5698.0095436272,-Inf,-10.6898233797846,-13.9398787225724,-18.0284643972599
46.3463463463463,2.51085626946524e-45,0,0,2.26703846288626e-05,8.59937383176458e-07,1.43485107204178e-08,-102.695705346551,-5799.67806422445,-Inf,-10.6944511271634,-13.9664062606096,-18.0596196826758
46.5465465465466,9.90894347871137e-46,0,0,2.25661942887037e-05,8.37525055439465e-07,1.39103238267496e-08,-103.625476546701,-5902.69171882739,-Inf,-10.699057599487,-13.992814656752,-18.0906345511419
46.7467467467467,3.89382559350552e-46,0,0,2.24629563163844e-05,8.15793158742456e-07,1.34873951207537e-08,-104.559522160299,-6007.06223543435,-Inf,-10.7036429914751,-14.0191049960475,-18.1215102824255
46.946946946947,1.52359411093225e-46,0,0,2.23606577176909e-05,7.94718122105977e-07,1.30791282768046e-08,-105.497842187343,-6112.80139259543,-Inf,-10.7082074951864,-14.0452783485532,-18.1522481386425
47.1471471471471,5.93616168114868e-47,0,0,2.22592857336935e-05,7.74277291615754e-07,1.26849528031511e-08,-106.440436627836,-6219.9210194124,-Inf,-10.7127513000668,-14.0713357696142,-18.1828493645839
47.3473473473474,2.30295686085209e-47,0,0,2.21588278354453e-05,7.54448890847093e-07,1.23043228138019e-08,-107.387305481776,-6328.43299553879,-Inf,-10.7172745929966,-14.0972783001355,-18.2133151880349
47.5475475475475,8.89630226491018e-48,0,0,2.20592717188243e-05,7.35211983164608e-07,1.19367158639461e-08,-108.338448749163,-6438.3492511798,-Inf,-10.7217775583365,-14.1231069668476,-18.2436468200869
47.7477477477478,3.42197556100655e-48,0,0,2.19606052995136e-05,7.16546435800401e-07,1.15816318453553e-08,-109.293866429998,-6549.6817670924,-Inf,-10.7262603779727,-14.1488227825662,-18.2738454554417
47.9479479479479,1.31065359390318e-48,0,0,2.18628167081153e-05,6.98432885619457e-07,1.12385919384307e-08,-110.25355852428,-6662.44257458522,-Inf,-10.7307232313613,-14.1744267464456,-18.3039122727097
48.1481481481482,4.99853327649133e-49,0,0,2.17658942853939e-05,6.80852706485833e-07,1.09071376177541e-08,-111.21752503201,-6776.64375551868,-Inf,-10.735166295571,-14.1999198442265,-18.3338484347003
48.3483483483483,1.89819532057627e-49,0,0,2.16698265776462e-05,6.63787978148299e-07,1.05868297081934e-08,-112.185765953187,-6892.29744230482,-Inf,-10.7395897453255,-14.2253030484779,-18.3636550887062
48.5485485485486,7.17765954954021e-50,0,0,2.15746023321926e-05,6.47221456568222e-07,1.02772474887816e-08,-113.158281287812,-7009.41581790749,-Inf,-10.7439937530445,-14.2505773188342,-18.3933333667815
48.7487487487487,2.70251714278746e-50,0,0,2.14802104929862e-05,6.31136545617047e-07,9.97798784176077e-09,-114.135071035884,-7128.01111584219,-Inf,-10.7483784888844,-14.2757436022257,-18.4228843860129
48.948948948949,1.01320588990376e-50,0,0,2.13866401963371e-05,6.1551727007445e-07,9.68866444432734e-09,-115.116135197404,-7248.0956201762,-Inf,-10.7527441207773,-14.3008028331055,-18.4523092487857
49.1491491491491,3.78242739048388e-51,0,0,2.12938807667481e-05,6.00348249862109e-07,9.4089070007649e-09,-116.101473772371,-7369.68166552844,-Inf,-10.7570908144701,-14.3257559336699,-18.4816090430428
49.3493493493494,1.40600588907437e-51,0,0,2.12019217128564e-05,5.85614675451529e-07,9.13836051278322e-09,-117.091086760786,-7492.78163706962,-Inf,-10.7614187335616,-14.3506038140745,-18.510784842539
49.5495495495495,5.20412027827892e-52,0,0,2.11107527234822e-05,5.71302284387658e-07,8.87668458600929e-09,-118.084974162648,-7617.40797052212,-Inf,-10.7657280395402,-14.3753473726459,-18.539837707089
49.7497497497498,1.91801128031181e-52,0,0,2.10203636637766e-05,5.57397338873163e-07,8.62355277069382e-09,-119.083135977958,-7743.57315216007,-Inf,-10.7700188918194,-14.399987496088,-18.5687686828103
49.9499499499499,7.03880014692918e-53,0,0,2.09307445714693e-05,5.43886604361227e-07,8.3786519348105e-09,-120.085572206715,-7871.28971880927,-Inf,-10.7742914477736,-14.4245250596841,-18.5975788023606
50.1501501501502,2.57211130156611e-53,0,0,2.0841885653211e-05,5.30757329107382e-07,8.14168166782607e-09,-121.092282848919,-8000.5702578473,-Inf,-10.7785458627726,-14.4489609274949,-18.6262690851704
50.3503503503503,9.35889396249211e-54,0,0,2.07537772810081e-05,5.17997224633694e-07,7.91235371352139e-09,-122.103267904572,-8131.4274072034,-Inf,-10.7827822902155,-14.4732959525513,-18.6548405376696
50.5505505505506,3.39080598902303e-54,0,0,2.06664099887484e-05,5.05594447060876e-07,7.69039143033241e-09,-123.118527373671,-8263.87385535857,-Inf,-10.7870008815637,-14.4975309770442,-18.6832941535107
50.7507507507507,1.22327754089454e-54,0,0,2.05797744688133e-05,4.93537579266421e-07,7.47552927776878e-09,-124.138061256218,-8397.92234134548,-Inf,-10.7912017863738,-14.5216668325092,-18.7116309137858
50.950950950951,4.3943101768036e-55,0,0,2.04938615687744e-05,4.81815613828894e-07,7.26751232754773e-09,-125.161869552213,-8533.58565474859,-Inf,-10.7953851523293,-14.5457043400079,-18.73985178724
51.1511511511511,1.57181004944163e-55,0,0,2.04086622881734e-05,4.70417936720728e-07,7.06609579815858e-09,-126.189952261655,-8670.87663570399,-Inf,-10.7995511252712,-14.5696443103051,-18.7679577304791
51.3513513513514,5.59825993253079e-56,0,0,2.03241677753806e-05,4.59334311713674e-07,6.87104461164287e-09,-127.222309384545,-8809.80817489956,-Inf,-10.8036998492294,-14.5934875440424,-18.7959496881747
51.5515515515515,1.98540770656627e-56,0,0,2.02403693245323e-05,4.48554865463082e-07,6.68213297144585e-09,-128.258940920882,-8950.39321357482,-Inf,-10.807831466452,-14.617234831908,-18.8238285932628
51.7517517517518,7.01116185619825e-57,0,0,2.01572583725423e-05,4.38070073238756e-07,6.499143960255e-09,-129.299846870666,-9092.64474352112,-Inf,-10.8119461174345,-14.6408869548028,-18.8515953671401
51.9519519519519,2.46532357533058e-57,0,0,2.00748264961876e-05,4.27870745271935e-07,6.3218691568044e-09,-130.345027233898,-9236.5758070814,-Inf,-10.816043940949,-14.6644446840031,-18.8792509198549
52.1521521521522,8.63180280525654e-58,0,0,1.99930654092644e-05,4.1794801368935e-07,6.15010827067676e-09,-131.394482010578,-9382.19949715043,-Inf,-10.8201250740716,-14.6879087813204,-18.9067961502949
52.3523523523523,3.00935025384717e-58,0,0,1.99119669598138e-05,4.0829332000697e-07,5.98366879419111e-09,-132.448211200705,-9529.52895717459,-Inf,-10.8241896522106,-14.7112799992569,-18.9342319463703
52.5525525525526,1.04469041650307e-58,0,0,1.98315231274144e-05,3.98898403157218e-07,5.82236567051068e-09,-133.506214804279,-9678.57738115209,-Inf,-10.8282378091329,-14.7345590811586,-18.9615591851943
52.7527527527527,3.61115499846761e-59,0,0,1.97517260205399e-05,3.89755288024983e-07,5.66602097715561e-09,-134.568492821301,-9829.35801363275,-Inf,-10.8322696769907,-14.7577467613649,-18.9887787332584
52.952952952953,1.24293464769825e-59,0,0,1.96725678739809e-05,3.80856274468805e-07,5.51446362414652e-09,-135.635045251771,-9981.88414971819,-Inf,-10.8362853863472,-14.7808437653551,-19.0158914466051
53.1531531531531,4.25984802156122e-60,0,0,1.95940410463274e-05,3.72193926804923e-07,5.36752906604877e-09,-136.705872095688,-10136.1691350617,-Inf,-10.8402850662024,-14.803850809892,-19.0428981709972
53.3533533533534,1.4537293594257e-60,0,0,1.95161380175117e-05,3.63761063732901e-07,5.22505902722495e-09,-137.780973353052,-10292.2263658683,-Inf,-10.8442688440173,-14.8267686031627,-19.0697997420828
53.5535535535535,4.9398830101952e-61,0,0,1.94388513864098e-05,3.55550748682683e-07,5.08690123964136e-09,-138.860349023864,-10450.0692888947,-Inf,-10.8482368457388,-14.8495978449162,-19.0965969855578
53.7537537537538,1.67145008580244e-61,0,0,1.93621738684993e-05,3.47556280563832e-07,4.95290919260796e-09,-139.943999108124,-10609.7114014494,-Inf,-10.8521891958235,-14.8723392265983,-19.1232907173247
53.9539539539539,5.63136666621307e-62,0,0,1.9286098293572e-05,3.39771184898745e-07,4.82294189386518e-09,-141.03192360583,-10771.1662513925,-Inf,-10.8561260172608,-14.8949934314846,-19.1498817436483
54.1541541541542,1.88919960252385e-62,0,0,1.92106176035008e-05,3.32189205322473e-07,4.69686364146141e-09,-142.124122516985,-10934.447437136,-Inf,-10.8600474315965,-14.9175611348091,-19.1763708613084
54.3543543543543,6.31081619124276e-63,0,0,1.91357248500585e-05,3.24804295432635e-07,4.5745438058942e-09,-143.220595841587,-11099.5686076434,-Inf,-10.8639535589544,-14.9400430038922,-19.2027588577494
54.5545545545546,2.09911804719666e-63,0,0,1.90614131927869e-05,3.17610610973733e-07,4.45585662201644e-09,-144.321343579636,-11266.5434624301,-Inf,-10.8678445180593,-14.9624396982646,-19.2290465112268
54.7547547547547,6.95235339668115e-64,0,0,1.89876758969163e-05,3.10602502340938e-07,4.3406809902343e-09,-145.426365731133,-11435.3857515631,-Inf,-10.8717204262582,-14.9847518697899,-19.255234590951
54.954954954955,2.29282264712866e-64,0,0,1.89145063313316e-05,3.03774507389093e-07,4.22890028654814e-09,-146.535662296077,-11606.1092756611,-Inf,-10.8755813995415,-15.0069801627839,-19.2813238572282
55.1551551551551,7.52926757996261e-65,0,0,1.88418979665868e-05,2.97121344533446e-07,4.12040218101203e-09,-147.649233274469,-11778.7278858947,-Inf,-10.8794275525639,-15.029125214132,-19.3073150615987
55.3553553553554,2.46194669961183e-65,0,0,1.87698443729631e-05,2.90637906129176e-07,4.01507846420776e-09,-148.767078666309,-11953.255483986,-Inf,-10.8832589986648,-15.0511876534044,-19.3332089469721
55.5555555555555,8.01582462521899e-66,0,0,1.86983392185736e-05,2.843192521175e-07,3.91282488135161e-09,-149.889198471595,-12129.706022209,-Inf,-10.8870758498887,-15.0731681029688,-19.3590062477603
55.7557557557558,2.59873151538383e-66,0,0,1.86273762675087e-05,2.78160603926614e-07,3.81354097367048e-09,-151.01559269033,-12308.0935033892,-Inf,-10.8908782170042,-15.0950671781009,-19.3847076900079
55.9559559559559,8.38915590451708e-67,0,0,1.85569493780252e-05,2.72157338616384e-07,3.71712992670348e-09,-152.146261322511,-12488.431980904,-Inf,-10.8946662095238,-15.1168854870931,-19.4103139915197
56.1561561561562,2.69661386660686e-67,0,0,1.84870525007758e-05,2.66304983256156e-07,3.62349842520191e-09,-153.281204368141,-12670.7355586824,-Inf,-10.8984399357226,-15.1386236313607,-19.4358258619862
56.3563563563563,8.63103558689671e-68,0,0,1.84176796770778e-05,2.60599209525584e-07,3.5325565143175e-09,-154.420421827217,-12855.0183912053,-Inf,-10.902199502657,-15.1602822055466,-19.4612440031065
56.5565565565566,2.75074731000313e-68,0,0,1.83488250372216e-05,2.55035828528844e-07,3.44421746678443e-09,-155.563913699742,-13041.2946835052,-Inf,-10.9059450161829,-15.1818617976231,-19.4865691087088
56.7567567567567,8.72935453660509e-69,0,0,1.82804827988161e-05,2.49610785813046e-07,3.35839765581522e-09,-156.711679985713,-13229.5786911661,-Inf,-10.9096765809733,-15.2033629889928,-19.5118018648688
56.956956956957,2.75839980682723e-69,0,0,1.82126472651708e-05,2.44320156582095e-07,3.27501643344491e-09,-157.863720685133,-13419.8847203241,-Inf,-10.9133943005363,-15.2247863545869,-19.536942950026
57.1571571571571,8.67912495178418e-70,0,0,1.81453128237152e-05,2.39160141097644e-07,3.19399601407109e-09,-159.020035797999,-13612.2271276668,-Inf,-10.9170982772321,-15.2461324629621,-19.561993035097
57.3573573573574,2.71918223245149e-70,0,0,1.80784739444507e-05,2.3412706025918e-07,3.11526136294998e-09,-160.180625324314,-13806.6203204337,-Inf,-10.9207886122899,-15.2674018763952,-19.586952783588
57.5575575575575,8.48289971182273e-71,0,0,1.80121251784388e-05,2.29217351355642e-07,3.03874008942038e-09,-161.345489264075,-14003.0787564156,-Inf,-10.9244654058245,-15.2885951509763,-19.6118228517037
57.7577577577578,2.63508116794445e-71,0,0,1.79462611563208e-05,2.24427563981317e-07,2.96436234463898e-09,-162.514627617284,-14201.6169439555,-Inf,-10.9281287568528,-15.3097128367,-19.6366038884556
57.9579579579579,8.15055735173409e-72,0,0,1.78808765868708e-05,2.19754356109115e-07,2.89206072362108e-09,-163.688040383941,-14402.2494419478,-Inf,-10.9317787633093,-15.3307554775555,-19.6612965357676
58.1581581581582,2.51029212673821e-72,0,0,1.78159662555795e-05,2.15194490314592e-07,2.82177017139046e-09,-164.865727564045,-14604.9908598389,-Inf,-10.9354155220624,-15.3517236116139,-19.6859014285792
58.3583583583583,7.69847787670457e-73,0,0,1.77515250232694e-05,2.10744830144448e-07,2.75342789305252e-09,-166.047689157597,-14809.8558576265,-Inf,-10.9390391289296,-15.3726177711153,-19.7104191949477
58.5585585585586,2.35087270716767e-73,0,0,1.7687547824739e-05,2.06402336623446e-07,2.68697326761297e-09,-167.233925164596,-15016.8591458605,-Inf,-10.9426496786923,-15.3934384825531,-19.7348504561482
58.7587587587587,7.14820514496664e-74,0,0,1.76240296674369e-05,2.02164064894048e-07,2.62234776537387e-09,-168.424435585042,-15226.0154856421,-Inf,-10.9462472651113,-15.4141862667573,-19.7591958267715
58.958958958959,2.16425558703819e-74,0,0,1.75609656301641e-05,1.98027160983236e-07,2.55949486874611e-09,-169.619220418937,-15437.3396886245,-Inf,-10.949831980941,-15.4348616389767,-19.7834559148205
59.1591591591591,6.52474784668179e-75,0,0,1.74983508618036e-05,1.93988858691307e-07,2.4983599963259e-09,-170.818279666278,-15650.8466170124,-Inf,-10.9534039179437,-15.4554651089585,-19.807631321805
59.3593593593594,1.95867582902262e-75,0,0,1.74361805800781e-05,1.90046476597613e-07,2.43889043008962e-09,-172.021613327067,-15866.5511835625,-Inf,-10.9569631669041,-15.4759971810273,-19.8317226428342
59.5595595595595,5.85470532054717e-76,0,0,1.73744500703327e-05,1.86197415178467e-07,2.38103524556882e-09,-173.229221401304,-16084.468351583,-Inf,-10.9605098176426,-15.4964583541629,-19.8557304667084
59.7597597597598,1.74257373528569e-76,0,0,1.73131546843443e-05,1.82439154032635e-07,2.32474524487317e-09,-174.441103888988,-16304.6131349338,-Inf,-10.9640439590295,-15.5168491220758,-19.8796553760081
59.9599599599599,5.16441260685212e-77,0,0,1.72522898391556e-05,1.78769249210047e-07,2.26997289243621e-09,-175.657260790119,-16527.0005980266,-Inf,-10.9675656789978,-15.5371699732818,-19.9034979471825
60.1601601601602,1.52403291658943e-77,0,0,1.7191851015934e-05,1.75185330639534e-07,2.21667225336384e-09,-176.877692104698,-16751.6458558248,-Inf,-10.9710750645566,-15.557421391176,-19.9272587506354
60.3603603603604,4.47828168685469e-78,0,0,1.71318337588536e-05,1.71685099651609e-07,2.16479893427192e-09,-178.102397832725,-16978.5640738436,-Inf,-10.974572201804,-15.5776038541039,-19.9509383508108
60.5605605605606,1.31030414148267e-78,0,0,1.70722336740016e-05,1.68266326592456e-07,2.11431002650417e-09,-179.331377974199,-17207.7704681497,-Inf,-10.9780571759399,-15.5977178354328,-19.9745373062755
60.7607607607608,3.81747732143966e-79,0,0,1.70130464283062e-05,1.64926848525467e-07,2.0651640516268e-09,-180.56463252912,-17439.2803053618,-Inf,-10.981530071278,-15.617763803621,-19.9980561698018
60.960960960961,1.10745085699962e-79,0,0,1.69542677484877e-05,1.61664567016845e-07,2.01732090910146e-09,-181.802161497489,-17673.10890265,-Inf,-10.9849909712587,-15.637742222286,-20.0214954884476
61.1611611611612,3.19901375333191e-80,0,0,1.68958934200305e-05,1.58477446001906e-07,1.97074182604194e-09,-183.043964879306,-17909.2716277364,-Inf,-10.9884399584604,-15.6576535502721,-20.0448558036354
61.3613613613614,9.20134673837753e-81,0,0,1.68379192861767e-05,1.55363509728896e-07,1.92538930896555e-09,-184.29004267457,-18147.7838988946,-Inf,-10.991877114612,-15.6774982417156,-20.0681376512304
61.5615615615616,2.63530163844942e-81,0,0,1.67803412469404e-05,1.52320840777233e-07,1.8812270974529e-09,-185.540394883281,-18388.6611849502,-Inf,-10.995302520604,-15.6972767461101,-20.0913415616169
61.7617617617618,7.51541406436107e-82,0,0,1.67231552581411e-05,1.49347578147265e-07,1.83822011963501e-09,-186.79502150544,-18631.9190052802,-Inf,-10.9987162565002,-15.7169895083698,-20.1144680597728
61.961961961962,2.13412149546237e-82,0,0,1.66663573304585e-05,1.46441915418719e-07,1.79633444942952e-09,-188.053922541046,-18877.5729298134,-Inf,-11.002118401549,-15.7366369688925,-20.1375176653443
62.1621621621622,6.0343293909832e-83,0,0,1.66099435285049e-05,1.43602098975152e-07,1.75553726545202e-09,-189.3170979901,-19125.6385790305,-Inf,-11.005509034194,-15.7562195636205,-20.1604908927174
62.3623623623624,1.69895756497103e-83,0,0,1.65539099699171e-05,1.4082642629183e-07,1.71579681153115e-09,-190.584547852602,-19376.1316239638,-Inf,-11.0088882320856,-15.7757377241017,-20.1833882510901
62.5625625625626,4.76299028887515e-84,0,0,1.64982528244663e-05,1.38113244284575e-07,1.6770823587602e-09,-191.85627212855,-19629.0677861972,-Inf,-11.0122560720907,-15.7951918775483,-20.2062102445419
62.7627627627628,1.32959846887858e-84,0,0,1.64429683131863e-05,1.35460947717197e-07,1.63936416902038e-09,-193.132270817947,-19884.4628378665,-Inf,-11.0156126303041,-15.8145824468959,-20.2289573721029
62.962962962963,3.69577022654092e-85,0,0,1.63880527075187e-05,1.3286797766527e-07,1.60261345991403e-09,-194.412543920791,-20142.332601659,-Inf,-11.0189579820584,-15.8339098508604,-20.2516301278216
63.1631631631632,1.02289973090675e-85,0,0,1.63335023284751e-05,1.30332820034061e-07,1.56680237104898e-09,-195.697091437082,-20402.6929508141,-Inf,-11.0222922019339,-15.8531745039945,-20.2742290008313
63.3633633633634,2.81906319855918e-86,0,0,1.62793135458165e-05,1.27854004128545e-07,1.5319039316177e-09,-196.985913366821,-20665.5598091224,-Inf,-11.0256153637693,-15.8723768167435,-20.2967544754156
63.5635635635636,7.73606670258465e-87,0,0,1.62254827772483e-05,1.25430101273516e-07,1.49789202921747e-09,-198.279009710007,-20930.9491509267,-Inf,-11.0289275406705,-15.8915171954995,-20.3192070310729
63.7637637637638,2.11387472044734e-87,0,0,1.61720064876314e-05,1.23059723481864e-07,1.46474137986032e-09,-199.576380466641,-21198.8770011212,-Inf,-11.0322288050214,-15.9105960426554,-20.3415871425796
63.963963963964,5.75151067709398e-88,0,0,1.61188811882094e-05,1.2074152216921e-07,1.43242749912352e-09,-200.878025636722,-21469.359435152,-Inf,-11.0355192284924,-15.9296137566573,-20.3638952800526
64.1641641641642,1.55821815985257e-88,0,0,1.60661034358499e-05,1.18474186913126e-07,1.40092667439382e-09,-202.183945220251,-21742.4125790167,-Inf,-11.0387988820503,-15.9485707320568,-20.3861319090099
64.3643643643644,4.20356955862094e-89,0,0,1.60136698323016e-05,1.16256444255261e-07,1.37021593816061e-09,-203.494139217227,-22018.052609265,-Inf,-11.0420678359673,-15.9674673595615,-20.4082974904316
64.5645645645646,1.12915057760336e-89,0,0,1.59615770234651e-05,1.14087056544759e-07,1.34027304231515e-09,-204.808607627651,-22296.2957529978,-Inf,-11.04532615983,-15.9863040260858,-20.4303924808187
64.7647647647648,3.02015428533767e-90,0,0,1.59098216986786e-05,1.11964820821416e-07,1.31107643341476e-09,-206.127350451522,-22577.1582878682,-Inf,-11.0485739225486,-16.0050811147998,-20.4524173322512
64.964964964965,8.04359219326905e-91,0,0,1.58584005900169e-05,1.09888567737089e-07,1.28260522887307e-09,-207.450367688841,-22860.6565420806,-Inf,-11.0518111923651,-16.023799005178,-20.474372492446
65.1651651651652,2.13311664280021e-91,0,0,1.58073104716039e-05,1.07857160513935e-07,1.25483919403858e-09,-208.777659339607,-23146.8068943916,-Inf,-11.0550380368623,-16.0424580730474,-20.4962584048125
65.3653653653654,5.63278027063908e-92,0,0,1.57565481589391e-05,1.05869493938097e-07,1.22775872012591e-09,-210.109225403821,-23435.625774109,-Inf,-11.0582545229721,-16.0610586906337,-20.5180755085087
65.5655655655656,1.48106685190084e-92,0,0,1.57061105082355e-05,1.03924493387548e-07,1.20134480296526e-09,-211.445065881482,-23727.1296610927,-Inf,-11.0614607169842,-16.0796012266086,-20.5398242384956
65.7657657657658,3.87766386578769e-93,0,0,1.56559944157721e-05,1.02021113892804e-07,1.17557902253747e-09,-212.78518077259,-24021.3350857542,-Inf,-11.0646566845535,-16.0980860461344,-20.5615050255907
65.965965965966,1.01090257589957e-93,0,0,1.56061968172569e-05,1.00158339229306e-07,1.15044352326313e-09,-214.129570077147,-24318.2586290565,-Inf,-11.067842490709,-16.1165135109091,-20.583118296521
66.1661661661662,2.62417076290275e-94,0,0,1.55567146872033e-05,9.83351810403229e-08,1.1259209950158e-09,-215.47823379515,-24617.9169225147,-Inf,-11.0710181998614,-16.1348839792107,-20.6046644739749
66.3663663663664,6.78294862486436e-95,0,0,1.55075450383177e-05,9.65506779892259e-08,1.10199465483054e-09,-216.831171926601,-24920.3266481954,-Inf,-11.0741838758107,-16.1531978059399,-20.6261439766535
66.5665665665666,1.74577636135655e-95,0,0,1.54586849208986e-05,9.48038949400972e-08,1.07864822928024e-09,-218.1883844715,-25225.5045387169,-Inf,-11.0773395817544,-16.1714553426634,-20.6475572193206
66.7667667667668,4.47406547529658e-96,0,0,1.54101314222476e-05,9.30939221656139e-08,1.05586593749335e-09,-219.549871429846,-25533.4673772493,-Inf,-11.0804853802943,-16.1896569376557,-20.6689046128529
66.966966966967,1.14172026088935e-96,0,0,1.53618816660905e-05,9.14198745812395e-08,1.03363247478782e-09,-220.915632801639,-25844.2319975143,-Inf,-11.083621333445,-16.2078029359401,-20.6901865642879
67.1671671671672,2.90108682359507e-97,0,0,1.53139328120102e-05,8.97808910047539e-08,1.0119329968971e-09,-222.285668586881,-26157.8152837855,-Inf,-11.0867475026403,-16.2258936793296,-20.7114034768727
67.3673673673674,7.34015770321607e-98,0,0,1.52662820548895e-05,8.81761334402251e-08,9.90753104764949e-10,-223.659978785569,-26474.234170888,-Inf,-11.0898639487408,-16.2439295064672,-20.7325557501108
67.5675675675676,1.8492417971621e-98,0,0,1.52189266243646e-05,8.6604786385528e-08,9.70078829886963e-10,-225.038563397705,-26793.5056441989,-Inf,-11.092970732041,-16.2619107528646,-20.7536437798085
67.7677677677678,4.6390137191776e-99,0,0,1.51718637842885e-05,8.50660561625823e-08,9.49896620177544e-10,-226.421422423289,-27115.6467396467,-Inf,-11.0960679122765,-16.2798377509418,-20.7746679581211
67.967967967968,1.15878071445807e-99,0,0,1.51250908322044e-05,8.35591702694849e-08,9.30193326341921e-10,-227.80855586232,-27440.6745437119,-Inf,-11.0991555486304,-16.2977108300646,-20.7956286735978
68.1681681681682,2.88217605819539e-100,0,0,1.5078605098829e-05,8.20833767537673e-08,9.1095618873379e-10,-229.199963714798,-27768.6061934263,-Inf,-11.1022336997405,-16.3155303165826,-20.8165263112259
68.3683683683684,7.13811268568637e-101,0,0,1.50324039475448e-05,8.06379436060175e-08,8.92172824679705e-10,-230.595645980724,-28099.4588763741,-Inf,-11.1053024237059,-16.3332965338659,-20.8373612524747
68.5685685685686,1.76031317278131e-101,0,0,1.49864847739023e-05,7.92221581731597e-08,8.73831216252538e-10,-231.995602660098,-28433.2498306905,-Inf,-11.1083617780933,-16.3510098023421,-20.8581338753383
68.7687687687688,4.32255097942787e-102,0,0,1.49408450051307e-05,7.78353265906809e-08,8.55919698476536e-10,-233.399833752919,-28769.9963450629,-Inf,-11.111411819944,-16.3686704395314,-20.8788445543782
68.968968968969,1.05690013863629e-102,0,0,1.48954820996579e-05,7.64767732331542e-08,8.38426947947739e-10,-234.808339259187,-29109.7157587301,-Inf,-11.1144526057798,-16.3862787600824,-20.8994936607651
69.1691691691692,2.57318749152251e-103,0,0,1.48503935466389e-05,7.51458401824043e-08,8.21341971853781e-10,-236.221119178903,-29452.425461483,-Inf,-11.1174841916096,-16.403835075807,-20.9200815623194
69.3693693693694,6.23810318441517e-104,0,0,1.48055768654931e-05,7.38418867127065e-08,8.04654097378026e-10,-237.638173512066,-29798.1428936637,-Inf,-11.1205066329352,-16.4213396957144,-20.9406086235524
69.5695695695696,1.50583477575267e-104,0,0,1.47610296054496e-05,7.25642887924196e-08,7.88352961473411e-10,-239.059502258677,-30146.8855461666,-Inf,-11.123519984758,-16.4387929260448,-20.9610752057056
69.7697697697698,3.61947629556724e-105,0,0,1.4716749345101e-05,7.13124386014848e-08,7.72428500992118e-10,-240.485105418736,-30498.6709604372,-Inf,-11.1265243015845,-16.4561950703028,-20.9814816667902
69.96996996997,8.66279020390576e-106,0,0,1.46727336919644e-05,7.00857440642388e-08,7.56870943157648e-10,-241.914982992242,-30853.5167284734,-Inf,-11.1295196374324,-16.4735464292902,-21.0018283616255
70.1701701701702,2.06449341803345e-106,0,0,1.46289802820518e-05,6.88836283970135e-08,7.41670796366472e-10,-243.349134979195,-31211.4404928241,-Inf,-11.1325060458364,-16.4908473011381,-21.0221156418772
70.3703703703704,4.89906108165493e-107,0,0,1.45854867794462e-05,6.77055296700083e-08,7.26818841306912e-10,-244.787561379596,-31572.4599465905,-Inf,-11.1354835798538,-16.5080979813385,-21.0423438560952
70.5705705705706,1.15759289303354e-107,0,0,1.45422508758868e-05,6.6550900382952e-08,7.1230612238347e-10,-246.230262193444,-31936.5928334251,-Inf,-11.1384522920707,-16.525298762776,-21.0625133497496
70.7707707707708,2.72359479245541e-108,0,0,1.44992702903609e-05,6.54192070540718e-08,6.98123939435166e-10,-247.67723742074,-32303.8569475326,-Inf,-11.1414122346068,-16.5424499357584,-21.082624465268
70.970970970971,6.38076550244142e-109,0,0,1.44565427687028e-05,6.43099298219268e-08,6.84263839737101e-10,-249.128487061483,-32674.2701336688,-Inf,-11.1443634591214,-16.5595517880469,-21.1026775420711
71.1711711711712,1.48849273495169e-109,0,0,1.44140660832002e-05,6.32225620596555e-08,6.70717610274655e-10,-250.584011115674,-33047.8502871417,-Inf,-11.1473060168187,-16.5766046048862,-21.1226729166078
71.3713713713714,3.45751680859411e-110,0,0,1.43718380322075e-05,6.21566100012239e-08,6.57477270280341e-10,-252.043809583312,-33424.6153538108,-Inf,-11.1502399584531,-16.593608669034,-21.14261092239
71.5715715715716,7.99697110362189e-111,0,0,1.43298564397652e-05,6.11115923792644e-08,6.44535064023647e-10,-253.507882464398,-33804.5833300875,-Inf,-11.1531653343345,-16.6105642607901,-21.1624918900274
71.7717717717718,1.84174881543651e-111,0,0,1.42881191552268e-05,6.00870400741158e-08,6.31883453844611e-10,-254.976229758931,-34187.7722629346,-Inf,-11.1560821943334,-16.6274716580246,-21.1823161472607
71.971971971972,4.22356242478608e-112,0,0,1.4246624052892e-05,5.90824957736842e-08,6.19515113422156e-10,-256.448851466912,-34574.200249867,-Inf,-11.1589905878859,-16.6443311362066,-21.2020840189953
72.1721721721722,9.64430822396293e-113,0,0,1.42053690316454e-05,5.80975136437645e-08,6.07422921268723e-10,-257.92574758834,-34963.8854389509,-Inf,-11.1618905639991,-16.6611429684317,-21.2217958273336
72.3723723723724,2.1928397319326e-113,0,0,1.41643520146029e-05,5.71316590084691e-08,5.9559995444289e-10,-259.406918123216,-35356.8460288046,-Inf,-11.1647821712557,-16.6779074254496,-21.2414518916081
72.5725725725726,4.96462382754546e-114,0,0,1.41235709487629e-05,5.61845080404312e-08,5.84039482472155e-10,-260.892363071539,-35753.1002685979,-Inf,-11.167665457819,-16.6946247756909,-21.2610525284127
72.7727727727728,1.11920450326925e-114,0,0,1.40830238046644e-05,5.52556474604503e-08,5.72734961478228e-10,-262.38208243331,-36152.6664580525,-Inf,-11.1705404714378,-16.7112952852936,-21.2805980516342
72.972972972973,2.51232717710402e-115,0,0,1.40427085760501e-05,5.4344674246272e-08,5.61680028497562e-10,-263.876076208528,-36555.5629474414,-Inf,-11.1734072594509,-16.7279192181295,-21.3000887724833
73.1731731731732,5.61547618299912e-116,0,0,1.40026232795364e-05,5.34511953501984e-08,5.50868495990121e-10,-265.374344397194,-36961.80813759,-Inf,-11.1762658687922,-16.7444968358302,-21.3195249995252
73.3733733733734,1.24980031181206e-116,0,0,1.39627659542878e-05,5.25748274252344e-08,5.40294346529605e-10,-266.876886999307,-37371.4204798747,-Inf,-11.1791163459947,-16.7610283978122,-21.3389070387098
73.5735735735736,2.76973560292399e-117,0,0,1.39231346616978e-05,5.17151965594929e-08,5.29951727668667e-10,-268.383704014868,-37784.4184762241,-Inf,-11.1819587371958,-16.7775141613022,-21.3582351934008
73.7737737737738,6.11194791105327e-118,0,0,1.38837274850746e-05,5.08719380185863e-08,5.19834946972913e-10,-269.894795443876,-38200.8206791182,-Inf,-11.184793088141,-16.7939543813618,-21.3775097644057
73.973973973974,1.34296477279957e-118,0,0,1.38445425293324e-05,5.00446959957392e-08,5.09938467217606e-10,-271.410161286331,-38620.6456915892,-Inf,-11.187619444189,-16.8103493109119,-21.3967310500038
74.1741741741742,2.93828043462805e-119,0,0,1.38055779206879e-05,4.92331233693796e-08,5.00256901741438e-10,-272.929801542234,-39043.9121672203,-Inf,-11.1904378503155,-16.826699200757,-21.4158993459753
74.3743743743744,6.40126065108549e-120,0,0,1.37668318063618e-05,4.84368814679504e-08,4.90785009951662e-10,-274.453716211585,-39470.6388101472,-Inf,-11.1932483511178,-16.8430042996083,-21.435014945629
74.5745745745746,1.38861363551543e-120,0,0,1.37283023542853e-05,4.76556398417232e-08,4.81517692975397e-10,-275.981905294383,-39900.8443750565,-Inf,-11.1960509908192,-16.8592648541078,-21.4540781398299
74.7747747747748,2.99944557018643e-121,0,0,1.36899877528117e-05,4.68890760413738e-08,4.72449989451859e-10,-277.514368790629,-40334.5476671874,-Inf,-11.1988458132727,-16.8754811088509,-21.4730892170264
74.974974974975,6.45125473825809e-122,0,0,1.36518862104324e-05,4.61368754031097e-08,4.63577071460654e-10,-279.051106700322,-40771.76754233,-Inf,-11.2016328619654,-16.8916533064092,-21.4920484632774
75.1751751751752,1.3816277344627e-122,0,0,1.36139959554983e-05,4.53987308401338e-08,4.54894240581312e-10,-280.592119023462,-41212.5229068266,-Inf,-11.2044121800226,-16.907781687353,-21.5109561622784
75.3753753753754,2.94633103167817e-123,0,0,1.3576315235945e-05,4.4674342640244e-08,4.46396924079555e-10,-282.13740576005,-41656.8327175712,-Inf,-11.2071838102117,-16.9238664902734,-21.529812595388
75.5755755755756,6.25627287973841e-124,0,0,1.3538842319023e-05,4.39634182693694e-08,4.38080671215832e-10,-283.686966910086,-42104.7159820093,-Inf,-11.2099477949463,-16.9399079518042,-21.5486180416532
75.7757757757758,1.32279782474629e-124,0,0,1.35015754910326e-05,4.32656721808545e-08,4.29941149671909e-10,-285.240802473569,-42556.1917581382,-Inf,-11.2127041762897,-16.9559063066429,-21.5673727778354
75.975975975976,2.7849339973322e-125,0,0,1.34645130570627e-05,4.25808256303095e-08,4.21974142091447e-10,-286.798912450499,-43011.2791545071,-Inf,-11.2154529959593,-16.9718617875725,-21.5860770784347
76.1761761761762,5.8382136977163e-126,0,0,1.34276533407336e-05,4.19086064958478e-08,4.14175542730606e-10,-288.361296840877,-43469.9973302166,-Inf,-11.21819429533,-16.9877746254823,-21.6047312157152
76.3763763763764,1.21867727840294e-126,0,0,1.33909946839452e-05,4.12487491035403e-08,4.06541354214902e-10,-289.927955644703,-43932.3654949192,-Inf,-11.2209281154381,-17.0036450493882,-21.6233354597291
76.5765765765766,2.53303439140415e-127,0,0,1.33545354466281e-05,4.06009940579232e-08,3.99067684398688e-10,-291.498888861976,-44398.4029088192,-Inf,-11.2236544969847,-17.0194732864532,-21.6418900783407
76.7767767767768,5.24248388849941e-128,0,0,1.33182740064993e-05,3.99650880773979e-08,3.91750743323718e-10,-293.074096492696,-44868.1288826725,-Inf,-11.2263734803398,-17.0352595620075,-21.6603953372501
76.976976976977,1.08038057829645e-128,0,0,1.32822087588216e-05,3.93407838343712e-08,3.84586840273453e-10,-294.653578536864,-45341.5627777866,-Inf,-11.2290851055456,-17.0510040995686,-21.678851500017
77.1771771771772,2.21697133685423e-129,0,0,1.32463381161673e-05,3.87278397999844e-08,3.77572380919797e-10,-296.23733499448,-45818.7240060211,-Inf,-11.23178941232,-17.06670712086,-21.6972588280829
77.3773773773774,4.52988350887227e-130,0,0,1.32106605081855e-05,3.81260200932915e-08,3.70703864559192e-10,-297.825365865542,-46299.6320297868,-Inf,-11.2344864400604,-17.0823688458314,-21.7156175807947
77.5775775775776,9.21632190403823e-131,0,0,1.31751743813726e-05,3.75350943347433e-08,3.63977881434977e-10,-299.417671150053,-46784.3063620466,-Inf,-11.2371762278466,-17.0979894926771,-21.7339280154266
77.7777777777778,1.86711850159667e-131,0,0,1.31398781988478e-05,3.69548375038486e-08,3.57391110143165e-10,-301.014250848011,-47272.766566315,-Inf,-11.2398588144448,-17.113569277855,-21.7521903872027
77.977977977978,3.76642891745364e-132,0,0,1.31047704401307e-05,3.63850298008778e-08,3.50940315118771e-10,-302.615104959416,-47765.0322566583,-Inf,-11.2425342383106,-17.1291084161047,-21.7704049493182
78.1781781781782,7.56538988517409e-133,0,0,1.30698496009233e-05,3.58254565124863e-08,3.4462234420003e-10,-304.220233484269,-48261.1230976942,-Inf,-11.2452025375923,-17.1446071204666,-21.7885719529617
78.3783783783784,1.51313089655164e-133,0,0,1.30351141928956e-05,3.5275907881138e-08,3.38434126267867e-10,-305.829636422569,-48761.0588045926,-Inf,-11.2478637501342,-17.1600656022988,-21.8066916473359
78.5785785785786,3.0134592967621e-134,0,0,1.30005627434741e-05,3.4736178978209e-08,3.32372668958129e-10,-307.443313774317,-49264.8591430748,-Inf,-11.2505179134801,-17.1754840712959,-21.8247642796788
78.7787787787788,5.97582411010342e-135,0,0,1.29661937956336e-05,3.420606958066e-08,3.26435056444114e-10,-309.061265539512,-49772.5439294138,-Inf,-11.253165064876,-17.1908627355056,-21.8427900952845
78.978978978979,1.1799780493291e-135,0,0,1.29320059076932e-05,3.36853840511683e-08,3.20618447287125e-10,-310.683491718155,-50284.1330304344,-Inf,-11.2558052412737,-17.2062018013469,-21.8607693375235
79.1791791791792,2.32003051113892e-136,0,0,1.28979976531141e-05,3.31739312216129e-08,3.14920072352713e-10,-312.309992310245,-50799.6463635133,-Inf,-11.2584384793335,-17.2215014736265,-21.8787022478628
79.3793793793794,4.5421043796196e-137,0,0,1.28641676203019e-05,3.26715242798119e-08,3.09337232790522e-10,-313.940767315783,-51319.1038965785,-Inf,-11.2610648154274,-17.2367619555558,-21.8965890658861
79.5795795795796,8.8545026036047e-138,0,0,1.28305144124112e-05,3.21779806594114e-08,3.0386729807556e-10,-315.575816734769,-51842.5256481102,-Inf,-11.2636842856423,-17.2519834487678,-21.914430029313
79.7797797797798,1.71875856548838e-138,0,0,1.27970366471537e-05,3.16931219328314e-08,2.98507704108934e-10,-317.215140567201,-52369.9316871399,-Inf,-11.2662969257829,-17.2671661533331,-21.9322253740188
79.97997997998,3.32207342332249e-139,0,0,1.27637329566085e-05,3.12167737071772e-08,2.93255951376061e-10,-318.858738813081,-52901.342133251,-Inf,-11.2689027713741,-17.2823102677764,-21.9499753340534
80.1801801801802,6.3936259371317e-140,0,0,1.27306019870367e-05,3.07487655230252e-08,2.88109603160499e-10,-320.506611472409,-53436.7771565786,-Inf,-11.2715018576649,-17.2974159890924,-21.9676801416602
80.3803803803804,1.22526172468718e-140,0,0,1.26976423986976e-05,3.02889307559964e-08,2.83066283811551e-10,-322.158758545184,-53976.2569778097,-Inf,-11.2740942196304,-17.3124835127616,-21.9853400272948
80.5805805805806,2.3380519455681e-141,0,0,1.26648528656686e-05,2.98371065210376e-08,2.7812367706394e-10,-323.815180031407,-54519.8018681825,-Inf,-11.276679891975,-17.3275130327656,-22.0029552196434
80.7807807807808,4.44245554426065e-142,0,0,1.26322320756671e-05,2.9393133579323e-08,2.73279524407801e-10,-325.475875931077,-55067.4321494876,-Inf,-11.2792589091351,-17.3425047416029,-22.0205259456409
80.980980980981,8.40496038811138e-143,0,0,1.25997787298758e-05,2.89568562477047e-08,2.68531623507417e-10,-327.140846244195,-55619.1681940668,-Inf,-11.281831305282,-17.357458830304,-22.0380524304888
81.1811811811812,1.58340458178552e-143,0,0,1.25674915427706e-05,2.85281223106302e-08,2.63877826667081e-10,-328.81009097076,-56175.0304248138,-Inf,-11.2843971143244,-17.3723754884459,-22.0555348976731
81.3813813813814,2.9702415526618e-144,0,0,1.25353692419508e-05,2.81067829344586e-08,2.59316039342599e-10,-330.483610110773,-56735.039315174,-Inf,-11.2869563699111,-17.3872549041676,-22.0729735689815
81.5815815815816,5.54798511723939e-145,0,0,1.25034105679719e-05,2.76926925841006e-08,2.54844218696932e-10,-332.161403664233,-57299.2153891447,-Inf,-11.2895091054338,-17.4020972641841,-22.0903686645207
81.7817817817818,1.03186397685197e-145,0,0,1.24716142741816e-05,2.7285708941916e-08,2.50460372198594e-10,-333.84347163114,-57867.5792212744,-Inf,-11.2920553540298,-17.4169027538011,-22.1077204027337
81.981981981982,1.91096732289981e-146,0,0,1.24399791265574e-05,2.68856928288013e-08,2.46162556261412e-10,-335.529814011496,-58440.151436664,-Inf,-11.2945951485841,-17.4316715569294,-22.1250290004163
82.1821821821822,3.5239335970224e-147,0,0,1.24085039035473e-05,2.64925081274026e-08,2.41948874924345e-10,-337.220430805298,-59016.9527109656,-Inf,-11.2971285217326,-17.4464038560983,-22.1422946727337
82.3823823823824,6.47061883370616e-148,0,0,1.23771873959126e-05,2.61060217073919e-08,2.37817478570071e-10,-338.915322012548,-59598.0037703832,-Inf,-11.2996555058639,-17.4610998324705,-22.1595176332372
82.5825825825826,1.18306216222242e-148,0,0,1.23460284065732e-05,2.57261033527471e-08,2.33766562681133e-10,-340.614487633246,-60183.3253916725,-Inf,-11.3021761331226,-17.4757596658546,-22.1766980938801
82.7827827827828,2.15383761603478e-149,0,0,1.23150257504551e-05,2.53526256909753e-08,2.29794366632426e-10,-342.317927667391,-60772.938402141,-Inf,-11.304690435411,-17.4903835347197,-22.1938362650336
82.982982982983,3.90446915458351e-150,0,0,1.22841782543402e-05,2.49854641242246e-08,2.25899172518895e-10,-344.025642114983,-61366.8636796478,-Inf,-11.307198444392,-17.5049716162081,-22.2109323555029
83.1831831831832,7.04781800497236e-151,0,0,1.22534847567189e-05,2.46244967622289e-08,2.22079304017333e-10,-345.737630976023,-61965.1221526038,-Inf,-11.3097001914912,-17.5195240861487,-22.2279865725427
83.3833833833834,1.26675028655948e-151,0,0,1.22229441076438e-05,2.42696043570328e-08,2.18333125281206e-10,-347.453894250511,-62567.7347999715,-Inf,-11.3121957078996,-17.53404111907,-22.2449991218724
83.5835835835836,2.26710162083281e-152,0,0,1.21925551685864e-05,2.3920670239444e-08,2.14659039867448e-10,-349.174431938446,-63174.7226512652,-Inf,-11.3146850245755,-17.5485228882129,-22.2619702076912
83.7837837837838,4.04012320688085e-153,0,0,1.21623168122961e-05,2.35775802571648e-08,2.11055489694263e-10,-350.899244039828,-63786.106786551,-Inf,-11.3171681722473,-17.5629695655437,-22.2789000326938
83.983983983984,7.16905442405676e-154,0,0,1.21322279226604e-05,2.32402227145545e-08,2.07520954028937e-10,-352.628330554658,-64401.9083364466,-Inf,-11.3196451814153,-17.5773813217662,-22.2957887980843
84.1841841841842,1.2666971431386e-154,0,0,1.21022873945679e-05,2.29084883139742e-08,2.04053948504733e-10,-354.361691482936,-65022.1484821214,-Inf,-11.3221160823542,-17.5917583263344,-22.3126367035914
84.3843843843844,2.22857549397113e-155,0,0,1.20724941337732e-05,2.25822700986702e-08,2.00653024165965e-10,-356.099326824661,-65646.8484552967,-Inf,-11.3245809051153,-17.6061007474647,-22.3294439474829
84.5845845845846,3.90414155648109e-156,0,0,1.20428470567635e-05,2.22614633971516e-08,1.97316766540385e-10,-357.841236579833,-66276.0295382451,-Inf,-11.3270396795288,-17.6204087521479,-22.3462107265796
84.7847847847848,6.810318248615e-157,0,0,1.20133450906275e-05,2.19459657690197e-08,1.9404379473803e-10,-359.587420748453,-66909.7130637915,-Inf,-11.3294924352056,-17.6346825061612,-22.3629372362697
84.984984984985,1.1829132710002e-157,0,0,1.19839871729259e-05,2.16356769522073e-08,1.90832760575707e-10,-361.33787933052,-67547.920415312,-Inf,-11.33193920154,-17.64892217408,-22.3796236705228
85.1851851851852,2.0458889041818e-158,0,0,1.19547722515643e-05,2.13304988115884e-08,1.87682347726344e-10,-363.092612326035,-68190.6730267348,-Inf,-11.334380007711,-17.6631279192894,-22.3962702219033
85.3853853853854,3.52334228205317e-159,0,0,1.19256992846671e-05,2.10303352889206e-08,1.84591270892435e-10,-364.851619734998,-68837.9923825395,-Inf,-11.3368148826855,-17.6772999039961,-22.4128770815844
85.5855855855856,6.04186851950587e-160,0,0,1.18967672404543e-05,2.07350923540795e-08,1.8155827500283e-10,-366.614901557408,-69489.9000177577,-Inf,-11.3392438552192,-17.6914382892392,-22.4294444393612
85.7857857857858,1.03164754832104e-160,0,0,1.18679750971191e-05,2.04446779575524e-08,1.78582134432178e-10,-368.382457793265,-70146.4175179724,-Inf,-11.3416669538595,-17.7055432349021,-22.4459724836644
85.985985985986,1.75402216284475e-161,0,0,1.18393218427079e-05,2.01590019841534e-08,1.75661652242313e-10,-370.15428844257,-70807.5665193187,-Inf,-11.3440842069471,-17.7196148997229,-22.4624614015729
86.1861861861862,2.969493975602e-162,0,0,1.18108064750017e-05,1.9877976207927e-08,1.72795659444933e-10,-371.930393505322,-71473.3687084831,-Inf,-11.3464956426181,-17.7336534413061,-22.478911378827
86.3863863863864,5.00579968139815e-163,0,0,1.17824280013995e-05,1.96015142482057e-08,1.69983014284905e-10,-373.710772981522,-72143.8458227041,-Inf,-11.3489012888059,-17.7476590161326,-22.4953225998414
86.5865865865866,8.40249243134395e-164,0,0,1.17541854388032e-05,1.9329531526791e-08,1.67222601543595e-10,-375.495426871169,-72819.0196497714,-Inf,-11.3513011732432,-17.7616317795713,-22.5116952477173
86.7867867867868,1.40438583170802e-164,0,0,1.1726077813504e-05,1.90619452262254e-08,1.64513331861599e-10,-377.284355174264,-73498.9120280272,-Inf,-11.3536953234641,-17.7755718858888,-22.5280295042557
86.986986986987,2.33726736261127e-165,0,0,1.16981041610706e-05,1.87986742491252e-08,1.61854141080304e-10,-379.077557890806,-74183.5448463646,-Inf,-11.3560837668054,-17.7894794882606,-22.5443255499688
87.1871871871872,3.87323632094897e-166,0,0,1.16702635262393e-05,1.85396391785452e-08,1.592439896017e-10,-380.875035020796,-74872.9400442291,-Inf,-11.3584665304093,-17.803354738781,-22.5605835640931
87.3873873873874,6.39121228125641e-167,0,0,1.16425549628048e-05,1.8284762239347e-08,1.56681861765913e-10,-382.676786564233,-75567.1196116174,-Inf,-11.3608436412245,-17.8171977884732,-22.5768037246006
87.5875875875876,1.05011324306017e-167,0,0,1.16149775335137e-05,1.80339672605413e-08,1.54166765245906e-10,-384.482812521118,-76266.1055890783,-Inf,-11.3632151260086,-17.8310087873,-22.5929862082115
87.7877877877878,1.71803763833463e-168,0,0,1.15875303099583e-05,1.7787179638581e-08,1.51697730458864e-10,-386.29311289145,-76969.920067712,-Inf,-11.3655810113296,-17.844787884173,-22.6091311904054
87.987987987988,2.7988064005104e-169,0,0,1.1560212372473e-05,1.75443263015746e-08,1.49273809993733e-10,-388.10768767523,-77678.5851891708,-Inf,-11.3679413235676,-17.8585352269628,-22.6252388454333
88.1881881881882,4.54000873713575e-170,0,0,1.15330228100313e-05,1.73053356743991e-08,1.46894078054465e-10,-389.926536872457,-78392.1231456582,-Inf,-11.3702960889169,-17.872250962509,-22.6413093463287
88.3883883883884,7.33304186962935e-171,0,0,1.15059607201448e-05,1.70701376446841e-08,1.44557629918479e-10,-391.749660483132,-79110.55617993,-Inf,-11.3726453333874,-17.8859352366293,-22.6573428649195
88.5885885885886,1.17938414913977e-171,0,0,1.14790252087634e-05,1.68386635296461e-08,1.42263581409907e-10,-393.577058507254,-79833.9065852931,-Inf,-11.3749890828067,-17.8995881941292,-22.6733395718388
88.7887887887888,1.88873076421284e-172,0,0,1.14522153901768e-05,1.66108460437481e-08,1.40011068387167e-10,-395.408730944824,-80562.1967056067,-Inf,-11.3773273628214,-17.9132099788118,-22.689299636536
88.988988988989,3.01181621996765e-173,0,0,1.14255303869176e-05,1.63866192671629e-08,1.37799246244469e-10,-397.244677795841,-81295.4489352813,-Inf,-11.3796601988989,-17.9268007334862,-22.705223227288
89.1891891891892,4.78223074482435e-174,0,0,1.13989693296657e-05,1.61659186150184e-08,1.35627289426815e-10,-399.084899060306,-82033.6857192795,-Inf,-11.3819876163295,-17.9403605999776,-22.7211105112099
89.3893893893894,7.5609476717422e-175,0,0,1.13725313571537e-05,1.59486808074035e-08,1.33494390958122e-10,-400.929394738218,-82776.9295531151,-Inf,-11.3843096402272,-17.9538897191358,-22.7369616542659
89.5895895895896,1.19032507772954e-175,0,0,1.13462156160742e-05,1.57348438401143e-08,1.31399761982069e-10,-402.778164829577,-83525.2029828541,-Inf,-11.3866262955322,-17.9673882308444,-22.7527768212795
89.7897897897898,1.86594389048974e-176,0,0,1.13200212609881e-05,1.55243469561204e-08,1.29342631315306e-10,-404.631209334384,-84278.5286051138,-Inf,-11.3889376070118,-17.9808562740296,-22.7685561759443
89.98998998999,2.91256229442561e-177,0,0,1.12939474542335e-05,1.53171306177323e-08,1.27322245012655e-10,-406.488528252639,-85036.9290670638,-Inf,-11.3912435992627,-17.9942939866688,-22.7842998808343
90.1901901901902,4.5268438218523e-178,0,0,1.12679933658373e-05,1.51131364794515e-08,1.2533786594397e-10,-408.350121584341,-85800.4270664247,-Inf,-11.3935442967117,-18.0077015057996,-22.8000080974141
90.3903903903904,7.005827596149e-179,0,0,1.12421581734268e-05,1.49123073614834e-08,1.23388773382301e-10,-410.215989329491,-86569.0453514695,-Inf,-11.395839723618,-18.0210789675281,-22.8156809860489
90.5905905905906,1.0796103163667e-179,0,0,1.12164410621427e-05,1.4714587223898e-08,1.21474262603047e-10,-412.086131488088,-87342.8067210223,-Inf,-11.3981299040744,-18.0344265070375,-22.8313187060148
90.7907907907908,1.65660226890415e-180,0,0,1.11908412245541e-05,1.45199211414189e-08,1.19593644493775e-10,-413.960548060132,-88121.7340244594,-Inf,-11.400414862009,-18.0477442585963,-22.8469214155081
90.990990990991,2.53112226223769e-181,0,0,1.11653578605733e-05,1.43282552788244e-08,1.17746245174405e-10,-415.839239045624,-88905.8501617085,-Inf,-11.4026946211864,-18.0610323555667,-22.8624892716559
91.1911911911912,3.85080601276268e-182,0,0,1.11399901773733e-05,1.41395368669462e-08,1.15931405627449e-10,-417.722204444564,-89695.1780832493,-Inf,-11.4049692052094,-18.0742909304128,-22.878022430525
91.3913913913914,5.83356182188205e-183,0,0,1.11147373893049e-05,1.39537141792472e-08,1.1414848133804e-10,-419.609444256951,-90489.7407901129,-Inf,-11.4072386375204,-18.0875201147087,-22.893521047132
91.5915915915916,8.79953279079117e-184,0,0,1.10895987178162e-05,1.37707365089653e-08,1.12396841943443e-10,-421.500958482785,-91289.5613338824,-Inf,-11.4095029414031,-18.1007200391463,-22.9089852754523
91.7917917917918,1.32168837180823e-184,0,0,1.10645733913724e-05,1.35905541468074e-08,1.10675870891796e-10,-423.396747122067,-92094.6628166924,-Inf,-11.4117621399833,-18.1138908335435,-22.9244152684297
91.991991991992,1.97670640747567e-185,0,0,1.1039660645377e-05,1.3413118359179e-08,1.08984965109813e-10,-425.296810174797,-92905.0683912294,-Inf,-11.4140162562312,-18.1270326268516,-22.9398111779856
92.1921921921922,2.94373639147695e-186,0,0,1.10148597220938e-05,1.32383813669363e-08,1.07323534679198e-10,-427.201147640973,-93720.8012607314,-Inf,-11.4162653129618,-18.1401455471636,-22.9551731550283
92.3923923923924,4.36515138081172e-187,0,0,1.09901698705707e-05,1.3066296324646e-08,1.05691002521514e-10,-429.109759520598,-94541.8846789884,-Inf,-11.4185093328374,-18.1532297217213,-22.9705013494616
92.5925925925926,6.44530313365124e-188,0,0,1.0965590346563e-05,1.28968173003407e-08,1.04086804091277e-10,-431.02264581367,-95368.3419503418,-Inf,-11.4207483383679,-18.1662852769232,-22.9857959101939
92.7927927927928,9.47613047962619e-189,0,0,1.09411204124598e-05,1.27298992557556e-08,1.02510387077038e-10,-432.939806520189,-96200.1964296851,-Inf,-11.4229823519128,-18.1793123383318,-23.0010569851474
92.992992992993,1.38727436794649e-189,0,0,1.09167593372093e-05,1.25654980270359e-08,1.00961211110235e-10,-434.861241640156,-97037.471522463,-Inf,-11.4252113956825,-18.192311030681,-23.0162847212663
93.1931931931932,2.02226161256571e-190,0,0,1.08925063962466e-05,1.24035703059005e-08,9.94387474815793e-11,-436.786951173571,-97880.1906846726,-Inf,-11.4274354917393,-18.2052814778835,-23.0314792645257
93.3933933933934,2.93532342003949e-191,0,0,1.08683608714219e-05,1.22440736212528e-08,9.79424788647935e-11,-438.716935120432,-98728.3774228619,-Inf,-11.4296546619991,-18.2182238030381,-23.04664075994
93.5935935935936,4.24246460067952e-192,0,0,1.08443220509294e-05,1.20869663212243e-08,9.64718990474639e-11,-440.651193480742,-99582.0552941314,-Inf,-11.4318689282324,-18.2311381284365,-23.0617693515717
93.7937937937938,6.10554084020091e-193,0,0,1.08203892292375e-05,1.19322075556419e-08,9.50265126688329e-11,-442.589726254498,-100441.247906133,-Inf,-11.4340783120656,-18.2440245755708,-23.0768651825392
93.993993993994,8.74930789163181e-194,0,0,1.07965617070201e-05,1.17797572589074e-08,9.36058349643253e-11,-444.532533441703,-101305.97891707,-Inf,-11.4362828349827,-18.2568832651401,-23.0919283950256
94.1941941941942,1.2484377859892e-194,0,0,1.07728387910882e-05,1.16295761332788e-08,9.22093915166294e-11,-446.479615042355,-102176.272035697,-Inf,-11.4384825183257,-18.2697143170578,-23.1069591302863
94.3943943943944,1.77379634495511e-195,0,0,1.07492197943228e-05,1.14816256325416e-08,9.08367180131385e-11,-448.430971056454,-103052.151021323,-Inf,-11.4406773832968,-18.282517850458,-23.1219575286576
94.5945945945946,2.50948296737695e-196,0,0,1.07257040356086e-05,1.13358679460638e-08,8.94873600095949e-11,-450.386601484001,-103933.639683805,-Inf,-11.4428674509589,-18.2952939837028,-23.1369237295646
94.7947947947948,3.53515446690815e-197,0,0,1.0702290839769e-05,1.11922659832199e-08,8.81608726997478e-11,-452.346506324995,-104820.761883554,-Inf,-11.4450527422373,-18.3080428343885,-23.1518578715286
94.994994994995,4.95879532584956e-198,0,0,1.06789795375007e-05,1.10507833581798e-08,8.68568206908721e-11,-454.310685579437,-105713.541531532,-Inf,-11.4472332779205,-18.3207645193524,-23.1667600921757
95.1951951951952,6.9260818139181e-199,0,0,1.06557694653107e-05,1.09113843750483e-08,8.55747777849779e-11,-456.279139247326,-106612.002589254,-Inf,-11.4494090786617,-18.3334591546795,-23.1816305282439
95.3953953953954,9.63258161293707e-200,0,0,1.0632659965453e-05,1.07740340133506e-08,8.43143267655622e-11,-458.251867328663,-107516.169068784,-Inf,-11.4515801649797,-18.3461268557086,-23.1964693155911
95.5955955955956,1.3339557491106e-200,0,0,1.06096503858669e-05,1.06386979138518e-08,8.30750591897423e-11,-460.228869823447,-108426.06503274,-Inf,-11.4537465572605,-18.3587677370392,-23.2112765892025
95.7957957957958,1.83943224245933e-201,0,0,1.05867400801151e-05,1.05053423647047e-08,8.18565751856351e-11,-462.210146731679,-109341.714594291,-Inf,-11.4559082757578,-18.3713819125375,-23.2260524831981
95.995995995996,2.52563049220137e-202,0,0,1.05639284073238e-05,1.03739342879156e-08,8.06584832548274e-11,-464.195698053358,-110263.141917157,-Inf,-11.4580653405948,-18.3839694953427,-23.2407971308403
96.1961961961962,3.45302303469044e-203,0,0,1.05412147321229e-05,1.02444412261205e-08,7.94804000798087e-11,-466.185523788485,-111190.371215612,-Inf,-11.4602177717648,-18.3965305978732,-23.2555106645408
96.3963963963964,4.70081093750057e-204,0,0,1.05185984245865e-05,1.01168313296658e-08,7.83219503362244e-11,-468.179623937059,-112123.42675448,-Inf,-11.4623655891326,-18.409065331833,-23.2701932158684
96.5965965965966,6.37220500743109e-205,0,0,1.04960788601754e-05,9.99107334398263e-09,7.71827665098227e-11,-470.17799849908,-113062.332849136,-Inf,-11.4645088124356,-18.4215738082173,-23.2848449155558
96.7967967967968,8.60102758047855e-206,0,0,1.04736554196795e-05,9.86713659725077e-09,7.60624887179694e-11,-472.18064747455,-114007.113865507,-Inf,-11.4666474612848,-18.4340561373189,-23.2994658935066
96.996996996997,1.15599135668631e-206,0,0,1.04513274891607e-05,9.74499098834252e-09,7.49607645356018e-11,-474.187570863466,-114957.794220074,-Inf,-11.4687815551658,-18.4465124287341,-23.3140562788028
97.1971971971972,1.5470433357064e-207,0,0,1.04290944598972e-05,9.62460697504093e-09,7.38772488255081e-11,-476.19876866583,-115914.398379868,-Inf,-11.4709111134401,-18.4589427913683,-23.3286161997112
97.3973973973974,2.06155068869195e-208,0,0,1.04069557283284e-05,9.50595556252551e-09,7.28116035728151e-11,-478.214240881642,-116876.95086247,-Inf,-11.4730361553458,-18.471347333442,-23.3431457836906
97.5975975975976,2.73545264981492e-209,0,0,1.03849106960001e-05,9.38900829211767e-09,7.17634977235658e-11,-480.233987510901,-117845.476236016,-Inf,-11.4751566999991,-18.4837261624967,-23.3576451573987
97.7977977977978,3.61416546344845e-210,0,0,1.03629587695104e-05,9.27373723028128e-09,7.07326070272866e-11,-482.258008553608,-118819.999119192,-Inf,-11.477272766395,-18.4960793854004,-23.3721144466982
97.997997997998,4.7547808755553e-211,0,0,1.0341099360457e-05,9.16011495787024e-09,6.97186138834277e-11,-484.286304009762,-119800.544181236,-Inf,-11.4793843734083,-18.5084071083533,-23.3865537766644
98.1981981981982,6.22868873905641e-212,0,0,1.03193318853842e-05,9.04811455961884e-09,6.87212071915847e-11,-486.318873879363,-120787.136141937,-Inf,-11.4814915397949,-18.5207094368932,-23.400963271591
98.3983983983984,8.12468245767179e-213,0,0,1.02976557657315e-05,8.93770961386693e-09,6.77400822053878e-11,-488.355718162412,-121779.799771637,-Inf,-11.4835942841925,-18.5329864759015,-23.4153430549969
98.5985985985986,1.05526080913152e-213,0,0,1.02760704277819e-05,8.82887418251615e-09,6.67749403899738e-11,-490.396836858909,-122778.559891228,-Inf,-11.4856926251218,-18.545238329608,-23.4296932496327
98.7987987987988,1.36476183269743e-214,0,0,1.02545753026116e-05,8.72158280121005e-09,6.58254892829364e-11,-492.442229968853,-123783.441372156,-Inf,-11.4877865809873,-18.5574651015969,-23.444013977487
98.998998998999,1.75750906305167e-215,0,0,1.02331698260399e-05,8.61581046973359e-09,6.489144235867e-11,-494.491897492244,-124794.469136418,-Inf,-11.4898761700783,-18.5696668948118,-23.4583053597929
99.1991991991992,2.25362641246045e-216,0,0,1.02118534385802e-05,8.51153264262623e-09,6.39725188960119e-11,-496.545839429083,-125811.66815656,-Inf,-11.4919614105701,-18.581843811561,-23.4725675170339
99.3993993993994,2.8774641429027e-217,0,0,1.01906255853908e-05,8.40872522000351e-09,6.30684438490994e-11,-498.60405577937,-126835.063455684,-Inf,-11.4940423205247,-18.5939959535229,-23.4868005689504
99.5995995995996,3.65831891698607e-218,0,0,1.01694857162273e-05,8.30736453858221e-09,6.21789477213571e-11,-500.666546543104,-127864.680107441,-Inf,-11.4961189178917,-18.6061234217512,-23.5010046345457
99.7997997997998,4.6312353437314e-219,0,0,1.01484332853946e-05,8.2074273629042e-09,6.1303766442532e-11,-502.733311720285,-128900.543236034,-Inf,-11.4981912205094,-18.6182263166798,-23.515179832092
100,5.83788835132531e-220,0,0,1.01274677517004e-05,8.10889087675373e-09,6.04426412486937e-11,-504.804351310914,-129942.678016219,-Inf,-11.5002592461057,-18.630304738128,-23.5293262791365


==> data/UpdateFreqdata.csv <==
time,PG,PGm,PGmb,PGAS,PGASm,PGASmb
1,0.0008,0.0004,0.013,0.958,0.0792,0.9542
2,0.0008,0.0006,0.013,0.915,0.8616,0.9168
3,0.0008,0.0006,0.0134,0.7248,0.664,0.715
4,0.0008,0.0006,0.0146,0.8312,0.7294,0.8314
5,0.0008,0.0006,0.015,0.7116,0.617,0.711
6,0.0008,0.0006,0.0166,0.7404,0.6796,0.953
7,0.0008,0.0006,0.0178,0.876,0.83,0.9944
8,0.0008,0.0006,0.019,0.924,0.8758,0.9922
9,0.0008,0.0006,0.0198,0.849,0.7682,0.9722
10,0.0008,0.0006,0.0212,0.8236,0.7546,0.9558
11,0.0008,0.0006,0.0224,0.898,0.8482,0.9858
12,0.0008,0.0006,0.0236,0.7616,0.6228,0.9054
13,0.0008,0.0006,0.0258,0.7438,0.701,0.904
14,0.0008,0.0006,0.028,0.9534,0.9166,0.9972
15,0.0008,0.0006,0.0288,0.9074,0.8566,0.9846
16,0.0008,0.0006,0.029,0.5742,0.55,0.7962
17,0.0008,0.0006,0.0376,0.9058,0.8758,0.986
18,0.0008,0.0006,0.0384,0.9682,0.9546,0.9984
19,0.0008,0.0006,0.0388,0.9512,0.9272,0.9952
20,0.0008,0.0006,0.04,0.9196,0.8888,0.9912
21,0.0008,0.0006,0.0406,0.7798,0.76,0.942
22,0.0008,0.0006,0.0444,0.9574,0.929,0.9974
23,0.0008,0.0006,0.0446,0.9442,0.9368,0.9954
24,0.0008,0.0006,0.0454,0.9222,0.89,0.9888
25,0.0008,0.0006,0.0462,0.652,0.5794,0.8272
26,0.0008,0.0006,0.0532,0.891,0.839,0.9822
27,0.0008,0.0006,0.0566,0.9078,0.864,0.9878
28,0.0008,0.0006,0.059,0.9664,0.9518,0.9982
29,0.0008,0.0006,0.0604,0.9474,0.9312,0.9956
30,0.0008,0.0006,0.0626,0.871,0.835,0.9738
31,0.0008,0.0006,0.0648,0.8896,0.8612,0.982
32,0.0008,0.0006,0.069,0.7902,0.7462,0.9414
33,0.001,0.0006,0.0746,0.9554,0.944,0.9978
34,0.001,0.0006,0.0774,0.8514,0.8428,0.9704
35,0.0012,0.0006,0.082,0.8846,0.8536,0.9842
36,0.0012,0.0006,0.0864,0.7858,0.7602,0.941
37,0.0012,0.0006,0.099,0.1598,0.1638,0.2892
38,0.0014,0.0006,0.2974,0.8968,0.8878,0.9862
39,0.0014,0.0006,0.3108,0.9514,0.9422,0.9974
40,0.0014,0.0006,0.3166,0.9312,0.9282,0.9938
41,0.0014,0.0006,0.3264,0.9212,0.8944,0.9882
42,0.0014,0.0006,0.3384,0.9192,0.9018,0.9888
43,0.0014,0.0006,0.3518,0.8528,0.8572,0.9756
44,0.0014,0.0006,0.3804,0.9466,0.9276,0.9948
45,0.0014,0.0006,0.3892,0.801,0.788,0.9554
46,0.0016,0.0006,0.4296,0.8462,0.834,0.9714
47,0.0018,0.0006,0.467,0.9124,0.8928,0.9882
48,0.0018,0.0006,0.491,0.8598,0.8342,0.972
49,0.0018,0.0006,0.5248,0.9442,0.9248,0.9932
50,0.0018,0.0006,0.54,0.912,0.8992,0.9892
51,0.0022,0.0006,0.5698,0.8722,0.8596,0.9832
52,0.0024,0.0006,0.6062,0.7768,0.765,0.9342
53,0.0026,0.0006,0.6876,0.6892,0.6896,0.9042
54,0.0028,0.0006,0.8108,0.821,0.8048,0.958
55,0.0028,0.0008,0.8936,0.847,0.8338,0.9678
56,0.0034,0.0008,0.0006,0.871,0.8728,0.874
57,0.0034,0.0008,0.0006,0.887,0.8664,0.8718
58,0.0038,0.001,0.0006,0.8444,0.825,0.8204
59,0.0038,0.001,0.0006,0.9538,0.9372,0.9408
60,0.0038,0.001,0.0006,0.9418,0.9378,0.935
61,0.004,0.0012,0.0006,0.8426,0.8266,0.835
62,0.0042,0.0012,0.0006,0.8848,0.8758,0.8784
63,0.0042,0.0012,0.0008,0.788,0.7712,0.7652
64,0.0044,0.0012,0.0008,0.8326,0.8178,0.8272
65,0.0044,0.0012,0.0008,0.9498,0.9498,0.9414
66,0.0044,0.0012,0.0008,0.9174,0.9152,0.9152
67,0.0044,0.0012,0.0008,0.8442,0.825,0.831
68,0.0046,0.0014,0.0008,0.8936,0.8862,0.8836
69,0.0052,0.0014,0.0008,0.8608,0.8488,0.8508
70,0.0058,0.0014,0.0008,0.9454,0.95,0.9426
71,0.0062,0.0014,0.0008,0.9382,0.933,0.9346
72,0.0066,0.0016,0.0008,0.8956,0.8762,0.8798
73,0.0068,0.002,0.001,0.8528,0.8452,0.839
74,0.0068,0.0024,0.0012,0.6342,0.6114,0.6268
75,0.0072,0.0024,0.0022,0.9324,0.9346,0.9336
76,0.0072,0.0024,0.0024,0.8656,0.8576,0.8544
77,0.0076,0.0024,0.0026,0.7582,0.7572,0.7388
78,0.0082,0.0026,0.0026,0.6966,0.6948,0.6888
79,0.009,0.0028,0.0028,0.7176,0.7252,0.719
80,0.0098,0.0034,0.0032,0.9476,0.9502,0.9516
81,0.0098,0.0034,0.0032,0.9588,0.951,0.9512
82,0.01,0.0034,0.0034,0.8438,0.8344,0.8384
83,0.0104,0.0038,0.0038,0.9518,0.9598,0.9492
84,0.0106,0.0038,0.0038,0.8558,0.8476,0.838
85,0.011,0.0044,0.004,0.926,0.9278,0.922
86,0.0112,0.0044,0.0044,0.8502,0.8362,0.8472
87,0.012,0.0048,0.0044,0.8452,0.8402,0.8414
88,0.0126,0.005,0.005,0.9526,0.9588,0.9608
89,0.0128,0.005,0.005,0.9368,0.9318,0.9308
90,0.0128,0.0052,0.0052,0.2836,0.2812,0.272
91,0.0198,0.0082,0.0096,0.9276,0.9216,0.921
92,0.02,0.0086,0.01,0.9494,0.9506,0.95
93,0.02,0.0086,0.01,0.8838,0.8696,0.8694
94,0.0204,0.0088,0.0104,0.8888,0.8972,0.8912
95,0.0214,0.0092,0.0104,0.9334,0.929,0.933
96,0.0222,0.01,0.0106,0.9672,0.9646,0.9698
97,0.0224,0.0102,0.0106,0.9148,0.9,0.8936
98,0.0226,0.0108,0.0112,0.8882,0.8608,0.8736
99,0.024,0.011,0.0116,0.8894,0.878,0.8872
100,0.0248,0.0112,0.0122,0.9304,0.9238,0.9272
101,0.0252,0.0116,0.0122,0.8948,0.8806,0.8864
102,0.026,0.0128,0.0136,0.8916,0.8914,0.8924
103,0.0268,0.0132,0.0144,0.917,0.917,0.9198
104,0.0274,0.014,0.0148,0.949,0.952,0.9538
105,0.0282,0.014,0.0154,0.8612,0.8568,0.8586
106,0.0292,0.015,0.0164,0.8306,0.8102,0.8154
107,0.0306,0.0164,0.0182,0.7772,0.773,0.7812
108,0.0334,0.0182,0.0202,0.5578,0.5628,0.5618
109,0.0434,0.0218,0.026,0.2288,0.2106,0.2262
110,0.0754,0.0514,0.0582,0.5384,0.5466,0.5468
111,0.1292,0.087,0.0966,0.6198,0.6114,0.6132
112,0.1596,0.1126,0.1194,0.955,0.9554,0.9592
113,0.161,0.115,0.1214,0.9356,0.944,0.9356
114,0.1676,0.1174,0.1262,0.8762,0.859,0.8704
115,0.1776,0.1236,0.1318,0.8636,0.8462,0.8602
116,0.1882,0.1334,0.1442,0.9072,0.9034,0.9174
117,0.1916,0.14,0.1484,0.8,0.7878,0.8024
118,0.208,0.1532,0.1604,0.684,0.7002,0.7114
119,0.2304,0.1762,0.1826,0.952,0.9494,0.9524
120,0.2332,0.179,0.1882,0.9544,0.9576,0.9604
121,0.2368,0.1828,0.1922,0.928,0.9254,0.9314
122,0.2436,0.1886,0.197,0.914,0.9184,0.9084
123,0.2536,0.195,0.2038,0.6918,0.6864,0.6826
124,0.2876,0.229,0.2332,0.9216,0.9274,0.9356
125,0.2944,0.2352,0.2406,0.9632,0.964,0.9608
126,0.2998,0.2404,0.2448,0.9404,0.9404,0.9362
127,0.3102,0.2474,0.2514,0.753,0.753,0.7488
128,0.3396,0.2758,0.281,0.729,0.7196,0.7164
129,0.3698,0.3152,0.3202,0.8352,0.8398,0.8414
130,0.398,0.342,0.3446,0.6968,0.7044,0.7126
131,0.461,0.4022,0.4056,0.898,0.8928,0.8952
132,0.4834,0.422,0.4234,0.942,0.9418,0.9438
133,0.497,0.4336,0.4354,0.8836,0.8804,0.8736
134,0.5204,0.4634,0.4612,0.651,0.671,0.6624
135,0.6024,0.5516,0.5518,0.9366,0.9356,0.9326
136,0.6136,0.5716,0.5692,0.9544,0.9544,0.9542
137,0.6282,0.5878,0.583,0.9354,0.9288,0.9288
138,0.646,0.6066,0.601,0.8972,0.8964,0.8986
139,0.67,0.633,0.6272,0.93,0.912,0.916
140,0.6872,0.6588,0.6498,0.9056,0.9134,0.9158
141,0.7082,0.6812,0.6762,0.949,0.9522,0.9528
142,0.7228,0.6982,0.6932,0.9216,0.9136,0.9196
143,0.7472,0.7228,0.719,0.9098,0.9128,0.9022
144,0.7798,0.757,0.7576,0.8974,0.8962,0.8948
145,0.8092,0.7986,0.7958,0.9252,0.9186,0.9182
146,0.8374,0.8286,0.8214,0.951,0.9578,0.9472
147,0.8554,0.8454,0.8396,0.9352,0.9362,0.9266
148,0.8878,0.8694,0.8684,0.884,0.8804,0.8798
149,0.9264,0.9202,0.9182,0.8948,0.895,0.9012
150,0.9748,0.9726,0.9682,0.932,0.9346,0.9422


==> data/acfdata_matlab.csv <==
lag,PG,mPG,PGAS,mPGAS
0,1,1,1,1
1,0.843197916356984,0.794890009417671,0.838754077478501,0.551791678005176
2,0.809046306159796,0.752741934943879,0.704527115873969,0.335289583392427
3,0.79030785944312,0.72002206273222,0.603802775386709,0.198604379490283
4,0.772949225103215,0.696504384247877,0.518076244538647,0.125613540172619
5,0.753021600980091,0.676552852166849,0.444827398223695,0.080211400072137
6,0.736752286283997,0.655667012165887,0.3833193843056,0.0525944771649185
7,0.720153808782941,0.636494937803318,0.331588578009012,0.0284674904297126
8,0.710085919940936,0.615358714548813,0.292031743155173,0.0135591877554436
9,0.703468144686114,0.595954222743864,0.258792267758154,0.0195547914370613
10,0.689372649269869,0.580328039523513,0.234977345893509,0.0186852671538128
11,0.677555060887874,0.562762947242554,0.209129258591164,0.0165391880787672
12,0.665818112764714,0.547874635634494,0.187047921485971,0.0217586597111559
13,0.657765303515973,0.532635877856209,0.171863140390932,0.0166874716159496
14,0.647951669794915,0.526453810308011,0.153368159949142,0.0120044945792622
15,0.639567624162616,0.514943579060194,0.133520552920044,0.00661960260664562
16,0.633736559606418,0.505928519671241,0.114495612345727,0.0122423738358992
17,0.624557092486578,0.495022044551269,0.0935640892171477,0.0126899846696768
18,0.614060058468177,0.485801730644415,0.0755036056897939,0.0112255727587227
19,0.604625678193503,0.472467275128727,0.0581870690734245,0.00664817499365173
20,0.590162408614106,0.465913013538253,0.0453218036919203,-0.000880313714743408
21,0.586833453045795,0.450822255316817,0.0294295573914878,-0.00119414219992831
22,0.572797226748148,0.442680768356507,0.0133496130470452,-0.00910479264069396
23,0.568462789476249,0.433264637822126,0.00411786457458398,-0.00670602560475574
24,0.555464683277028,0.419728197702274,-0.00642707702911092,-0.0130921313228828
25,0.55274317757046,0.411816148576183,-0.0113416786979064,-0.00766180624496178
26,0.542659827952647,0.403621916694805,-0.0101105457451762,-0.00770671155389182
27,0.538383994096054,0.395975091356543,-0.0152233352833689,-0.00453233694246559
28,0.532689891128938,0.383950185862101,-0.0198657918688553,-0.00800711100317024
29,0.524469348190107,0.381017109737201,-0.0236236815889694,-0.00744431964342952
30,0.518794676033037,0.377270177064236,-0.0245878499315864,-0.0103133366974536
31,0.50823367383264,0.375657056568211,-0.0244978340458659,-0.0100779484083974
32,0.502756670315576,0.368549479187593,-0.0226689731409275,-0.0140981748609204
33,0.500869770385457,0.357894384366494,-0.0233027588881904,-0.0131157069260268
34,0.487373069159185,0.355116452598203,-0.0198152571788148,-0.00349870259546227
35,0.48455821342382,0.349192924036636,-0.0194958298439126,0.00285186837283122
36,0.478259660308982,0.345636064264866,-0.0173939859015255,0.000235211380579954
37,0.46922847343809,0.339458737421859,-0.0150706247862757,0.00814232976322773
38,0.458549827354562,0.33354950993509,-0.0102947819597867,0.0175430801353772
39,0.453627160122492,0.324433400072099,-0.00750558287311894,0.0249480839359222
40,0.448101242219367,0.324071840453963,-0.00491777718748374,0.0168627568456366


==> data/acfdata_new.csv <==
lag,PGAS_5,PGAS_50,PGAS_500,PGAS_5000,PGASm_5,PGASm_50,PGASm_500
0,1,1,1,1,1,1,1
1,0.510120233920782,0.507958017837943,0.533113909042541,0.521213478018423,0.39854109112499,0.242218169525594,0.159653580088745
2,0.39593461547464,0.289563669152305,0.294034753488617,0.286063472932772,0.318341465157859,0.135269188314266,0.0558836082261222
3,0.308692559965306,0.162619735689229,0.158421439581488,0.1678793105128,0.27164060010674,0.0648366760552625,0.0118138334948547
4,0.255570791124037,0.0925009573400718,0.0766754873865492,0.0910401395042734,0.239997437460268,0.0332052132430721,0.00485643141943479
5,0.233537595988932,0.0674976521369162,0.0445504776421214,0.04360099767489,0.209982310509329,0.00618526927248774,0.00394678599717907
6,0.186343819904082,0.0394559059069665,0.0267516936934186,0.0402144347186167,0.170710833277231,-0.00917030632748354,-0.0146767723129092
7,0.161711619478726,0.0236448225597712,0.023144732720766,0.0337620357176217,0.155051484061561,-0.00872837641740442,-0.010761150485797
8,0.145655405611237,0.0126949909314443,0.0258685524647161,0.0287260897890355,0.129209368587575,-0.0146181844508146,-0.0126521394553312
9,0.13031693089725,0.015011365369706,0.0325590177895154,0.02784745457432,0.112959278587202,-0.0192443826183797,0.0093143914008317
10,0.121298369030813,0.00648701387781298,0.0240354999517791,0.0114744361637736,0.118097355673822,0.0117366139350636,0.0172122913084016
11,0.118586049871789,0.00903989213402612,0.0168523266007259,0.00265945823785042,0.0845579274272141,0.0204182989505597,-0.0056057204299823
12,0.11458716253349,0.0152416859662152,0.00904216649500234,0.00431329714305815,0.0862892289657736,0.00469468101768586,-0.0094657369637074
13,0.101555996764237,0.0136818141630704,0.00183639733791535,-0.00428448178583918,0.0895793242237125,-0.00985139445230319,0.00680969371078464
14,0.100419979026185,0.0119914671182518,0.00672135589169581,-0.0136264922504293,0.0761233237019878,0.0082480989141804,-0.007507498514767
15,0.0908136351882526,0.0217413298118608,0.00176606275314183,-0.011240715349627,0.0633820894205166,0.00876604596034833,0.0069605335640164
16,0.0968033330157592,0.0092539384016076,-0.00875752755563201,-0.0111853393829956,0.0632196264905999,-0.00452604655859623,0.00806098306939759
17,0.0850408731410953,0.0047924872146875,-0.0181754199416223,-0.00460482621804274,0.0629995934574811,0.00526826732340955,-0.00785776891846464
18,0.0849601473441598,-0.00277168185684266,-0.0215427138195068,-0.0227695074689784,0.052264118750825,-0.00462949103218882,0.00205851640737209
19,0.0688119716935062,-0.022106964698995,-0.0267335256928751,-0.0204998086391309,0.0481612914441116,0.00375654706994215,-0.0190640349288365
20,0.0686336940274172,-0.00894095768995958,-0.0160587203605891,-0.0163260778581995,0.0409989464673308,0.0108246950158241,-0.0189288164038093


==> data/autocorr.csv <==
lag,pg,mpg,pgas,mpgas,pg0,mpg0,pgas0,mpgas0,pg1,mpg1,pgas1,mpgas1,pg2,mpg2,pgas2,mpgas2,pg3,mpg3,pgas3,mpgas3
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.9718922624813738,0.9633782877160462,0.9779670680121496,0.9689596716519252,0.9849063156281929,0.9547342842775685,0.9535129007998522,0.9690169864285437,0.9818355975417545,0.9696855679868968,0.9908589077224925,0.9592741088435178,0.9344040683534531,0.9591966989780708,0.9782421052341611,0.9879865947898713,0.9864230684020945,0.9698965996216488,0.9892543582920926,0.959560996545768
2,0.9640472553194435,0.9357943432086306,0.9714775233285724,0.9477526628100827,0.9813271688221953,0.9195402318511334,0.942600112264071,0.9476586653486041,0.974809048321233,0.9472902367865021,0.9876203555348965,0.9317823147856633,0.9183752505430074,0.9293309252024302,0.9705415971073702,0.9798945644373934,0.9816775535913378,0.9470159789944563,0.9851480284079521,0.9316751066686699
3,0.9581882045814443,0.9101206365982737,0.9668285361257802,0.9273944983351539,0.9785937815580199,0.8881737644183867,0.9354870642021411,0.9276121863390165,0.9691802839858212,0.9269383759973736,0.9858851121019432,0.9050927059742288,0.9071106949910437,0.9001728948645167,0.964371297176233,0.9719412242362078,0.9778680577908921,0.9251975111128179,0.9815706710228036,0.9049318767911626
4,0.9532929927735252,0.8858114492243544,0.963037352058963,0.9084126061337572,0.976574039804421,0.8581218783275344,0.9297648230768348,0.9085704756729754,0.9646098185444295,0.9080567416527096,0.983943896504909,0.8793972594081657,0.8975782606170153,0.8737533495587604,0.9595476104712648,0.9646024923104722,0.9744098521282353,0.903313827358413,0.9788930781828438,0.8810801971434153
5,0.9492006926789485,0.8625986884277568,0.9594035393306813,0.8906691511647624,0.9744018918775312,0.8289598666463791,0.9239215040266175,0.891413977717288,0.9602127469378418,0.8897466192536418,0.982506284173272,0.8559193170568973,0.8903834733731067,0.848574235752938,0.9550716548651165,0.9574227624647063,0.9718046585273142,0.8831140320580679,0.9761147142577192,0.8579205474201583
6,0.9454871120406627,0.8412018119749916,0.9566528239422402,0.8738451528217249,0.9727414113426202,0.8036547425358217,0.920308113806443,0.8749497395100893,0.9560823316179439,0.8732594661892247,0.9813568713144442,0.8328546592476348,0.8839076793852864,0.8241342065981898,0.9510968272008418,0.9504332103666125,0.9692170258168002,0.8637588325767298,0.9738494834472317,0.8371430021625631
7,0.94155433729211,0.8206509728390318,0.9539706494998919,0.857998174477807,0.9712964351536371,0.7796827623125006,0.9170380022426566,0.8585434995872153,0.9525011753972329,0.8561428357540442,0.9800715463001685,0.8131471106960102,0.8754124290036255,0.802012701330936,0.9468824110862963,0.9441567252046341,0.9670073096139449,0.8447655919586463,0.9718906383704459,0.8161453624233683
8,0.9383018770161446,0.8001557480252809,0.9514127700863562,0.8430796508834109,0.9700811828942293,0.7558437509507132,0.9132865667621625,0.8434015830115272,0.9488880000465841,0.8409597803506673,0.9792561200771478,0.794250010781571,0.8687057066885963,0.7777223687272634,0.943157572317437,0.9383006859402914,0.9655326184351687,0.8260970920724796,0.9699508211886774,0.7963663238002541
9,0.9347912398469471,0.7805739399974982,0.949441145412104,0.828039043608501,0.9690515204187039,0.7335852516429906,0.9107263569179589,0.8285952915215112,0.9452798618322927,0.8252464276605268,0.9784380398607707,0.7753166063759036,0.8608870322039087,0.7554335775038442,0.9399571566946326,0.9321184440083645,0.9639465449328833,0.8080305031826314,0.9686430281750541,0.7761258325282245
10,0.9321472939812447,0.7618264004007163,0.9469422118714617,0.8137640510472163,0.9679901328964076,0.7124530273931432,0.9072467580714271,0.8139155277262705,0.9423862172464121,0.8104902126371434,0.9772385648541414,0.757719415669254,0.8559806190113225,0.7341262607808604,0.9366266065258924,0.926176399381968,0.9622322067708364,0.790236100791718,0.9666569180343859,0.7572448614113726
11,0.9291037271817937,0.7433760768137508,0.9447884939685915,0.8000801734087374,0.9670502636201176,0.690330824703057,0.9045575829781032,0.7998507014574319,0.9388473697439276,0.7963945704741147,0.9763205153186384,0.7412033338766686,0.8503770391547039,0.7140568745683142,0.9331627135987838,0.9201957876040435,0.9601402362084256,0.7727220375095177,0.9651131639788406,0.7390708706968057
12,0.9263408662984667,0.7256446610721149,0.9426165215289415,0.7865150611202399,0.965513261934717,0.6689776352511534,0.9009411902101849,0.786913182461338,0.9356535018094685,0.7825303307765542,0.9755333547530111,0.7247510410491748,0.8460046940260328,0.695165077273809,0.9303724837160218,0.9144584667355269,0.9581920074236485,0.7559056009869433,0.9636190574365482,0.71993755423492
13,0.9241767748562172,0.7083716404808716,0.9407282021274269,0.7730148186350568,0.9648195169074743,0.6483700478100025,0.8982256596484595,0.7726671452376755,0.9327657910919362,0.7678011644762948,0.9749792977622513,0.7090374827609414,0.8424185576066422,0.6776273686466852,0.9277230849278909,0.9090112530803661,0.9567032338188158,0.7396879809905045,0.961984766171106,0.7013433934612446
14,0.9218031227197886,0.6914192759985093,0.9391014989977076,0.7596658038561812,0.9640403429128567,0.6281955717087191,0.8966468508681826,0.7588398426651084,0.9297774289434771,0.752908920290924,0.9740617395710665,0.6922680757711037,0.8384701000045337,0.660357949067952,0.9251127917296114,0.9033552321884304,0.9549246190182871,0.7242146629264422,0.9605846138219701,0.6842000648000821
15,0.9189356225589125,0.675715756530215,0.9368543717921608,0.746900832417436,0.9628569201007426,0.608661614305307,0.8932230808677646,0.7452211363013503,0.9264834696376013,0.7388480378788649,0.9731328398093441,0.677033776338492,0.8333488457830089,0.6456331149447514,0.9221609677658134,0.8979360214924142,0.9530532547142968,0.7097202589919368,0.9589005987257209,0.6674123955374871
16,0.9167148604790496,0.660535252414113,0.9351219873325768,0.7345649680630804,0.9617975419366818,0.5896800994038384,0.8916720045244748,0.7339278742184576,0.9241149261035124,0.7253293616800781,0.9721892377357947,0.6615204141700984,0.8295856065307133,0.6318538483008672,0.9191695748513724,0.8929690881668356,0.9513613673452912,0.6952777002716684,0.957457132218665,0.6498424956969296
17,0.9149166218603436,0.6457522245187705,0.9330516332979206,0.7229786114332424,0.96155971654326,0.5705070347432512,0.8884741574482548,0.7238992640184571,0.9209427850418808,0.7120773123949208,0.9716047265534281,0.6473223901066635,0.8277580837150715,0.6191564122837352,0.9162587674818349,0.8879796817736515,0.9494059021411623,0.6812681386531746,0.9558688817081651,0.6327131098341976
18,0.9133216122067951,0.6313165033788496,0.931280170694026,0.7114921894434214,0.9603034841749092,0.5529348140337588,0.8862905109281491,0.7148515542536461,0.9182637780207593,0.6989710418234196,0.9710403979924498,0.6327602321342665,0.8267601107318261,0.605767341030174,0.9135072057853201,0.883480479755687,0.9479590758996855,0.667592816628046,0.9542825680701851,0.6148764916300856
19,0.911254663606865,0.6165381414803979,0.929266006022438,0.7003417698561905,0.9596687922506598,0.5348533809193087,0.8828156004675749,0.7053522139566216,0.9154868450428436,0.6854637808511128,0.9704487227992487,0.6189192579423755,0.8229765114814276,0.5926892187264535,0.9108180783377124,0.8787040580512445,0.9468865056525291,0.6531461854247163,0.9529816224852159,0.59839154947452
20,0.9097070964777912,0.6023410817604996,0.9277165986741271,0.6888599050929434,0.9586841841772052,0.5181113634015097,0.8803667793484241,0.695679837183994,0.9130507944832447,0.6724008250799476,0.9698141700105245,0.6050482557547463,0.821535019287421,0.5800884256558658,0.9093793726990729,0.8741021853066948,0.945558387963294,0.6387637129046754,0.9513060726384869,0.580609342126339
21,0.9077889603427352,0.5893335983332761,0.9263719335411877,0.677735616575278,0.9579773475436778,0.5037991041875488,0.8790848594580394,0.6856755154402957,0.9099278562474122,0.6597555338801361,0.9691954588624763,0.5919308182820139,0.8193357970533953,0.5685523903358185,0.9072472477616177,0.8696361580561721,0.9439148405264548,0.625227364929601,0.9499601680826174,0.5636999745226304
22,0.9055709365358812,0.5770329142287973,0.9245647754865497,0.6666916060878885,0.9572312720771375,0.4907298945517674,0.8768495831892225,0.6752462622989055,0.906717923669058,0.6471623073249813,0.9686771469172955,0.5785251472012959,0.816066846843976,0.5578028848141241,0.9042007776015156,0.8651149494314506,0.9422677035533531,0.6124365702243167,0.9485315942381655,0.5478800654199023
23,0.9037012344256555,0.565105014808187,0.922864122989058,0.6557671680526467,0.9566089583399072,0.4780234814534568,0.8745050330590786,0.6642930029514565,0.9040602303041252,0.6346127773714654,0.9682868305434187,0.5653739853415146,0.8133310044061312,0.5476207540813419,0.9014443270613102,0.8608002290150568,0.9408047446524582,0.6001630463264837,0.9472203012924247,0.5326014549025586
24,0.9019507771332346,0.553329924209577,0.9211711644007816,0.6455027699967659,0.9561346271746526,0.4661906138593008,0.8724176495764139,0.6541434641315966,0.9005190776435339,0.6220149182732443,0.967614003978636,0.5527140660463887,0.8117873949477752,0.5373818701978662,0.8990792551613161,0.8564637640672287,0.9393620087669765,0.587732294507897,0.9455737488867604,0.5186897857418493
25,0.9005384465666839,0.5422167271257299,0.9193919667505798,0.6352313015384943,0.9556318518780945,0.45635858534473495,0.869492763121945,0.6436910756582341,0.8973008970243636,0.6087384339689609,0.9671139864695666,0.5392972062992587,0.8111586433830574,0.527767119177586,0.8968033057110247,0.8522254492579583,0.9380623939812203,0.5760027700116379,0.9441578116997827,0.5057114749385262
26,0.8991177586898202,0.5312133927921697,0.9175979858563625,0.6255466077077483,0.9552719739125626,0.4457492936566892,0.8668460816443144,0.6335649189966206,0.8941257606961891,0.596436583220459,0.9664720470656087,0.5265001208883042,0.8102814274101143,0.518053383400583,0.894613941565167,0.8478231655429619,0.9367918727404149,0.5646143108909478,0.9424598731503597,0.4942982254031067
27,0.8976183130151845,0.52072568767294,0.9158481379415138,0.6164131463311493,0.9543654852968311,0.4350898527096594,0.8638092813536846,0.6243118178060729,0.8916028103905814,0.5843762134160909,0.9657974352593559,0.515057696217065,0.80874765741139,0.5103957981793065,0.892656204182148,0.8435082197815058,0.9357572989619355,0.5530408863867031,0.9411296309708665,0.4827748515199535
28,0.8960702651985479,0.5100285646721185,0.9146708085483584,0.6074285157568475,0.953707480918159,0.42437038972037144,0.8630427278175945,0.6149702280636375,0.888572104087056,0.572650369133545,0.9651825078011873,0.5029737959363708,0.8072000419843468,0.5015024598295881,0.8905789310766486,0.8392623197851646,0.9348014338046295,0.5415910400049699,0.9398790674980032,0.472507719242217
29,0.8943777817349388,0.4995536961471222,0.9128845236030068,0.5981280558193655,0.9530688453922526,0.41463634065655713,0.8601596169294633,0.6055344551897026,0.8853828097545174,0.5615985519303758,0.9646740630328697,0.49088935915439774,0.805720085632648,0.49153427629391705,0.8884311195579742,0.8350834260243065,0.9333393861603374,0.5304456157076389,0.9382732948917198,0.46100498290905517
30,0.8927146222072333,0.4891108988589418,0.9115167961188868,0.5893982324039769,0.9522831826113426,0.4052618466557225,0.858951211549199,0.5969492663437469,0.8822779749585914,0.5503759649560859,0.9641594820235159,0.4798418870644698,0.8042395564875838,0.4817796108055252,0.8858775117087859,0.8308947193477609,0.9320577747714155,0.5190261730184338,0.9370789791940465,0.44990705685993004
31,0.8915073813379513,0.47794740125410323,0.9099197679685458,0.5805854055230281,0.9514728418363947,0.3944500881561456,0.8566170465865437,0.5885161696855123,0.8786893020206407,0.5379848150452325,0.9633668724745564,0.46823939728953384,0.8051872809510894,0.4722184084534711,0.8840201185489244,0.8269085752475487,0.9306801005436806,0.5071362933615637,0.9356750342641585,0.43867747986951733
32,0.8894176232280226,0.46760720980100573,0.9084083055077375,0.5721133191088287,0.9510337236103448,0.3850492535751674,0.8547977094826767,0.580178456003089,0.8752102471006994,0.5259002905609779,0.9628859670772718,0.45691811809643734,0.8020861127884129,0.4632828241881763,0.881597259480577,0.8228143604447732,0.9293404094126334,0.49619647087970137,0.9343522859904244,0.4285423418910153
33,0.8876623498744816,0.45742474671239564,0.9068333004874843,0.5641872250128223,0.950438593703735,0.3761235430415809,0.8522052283147391,0.5727589939741558,0.8721470215177258,0.5145883584756776,0.9623757428180197,0.44610874282884116,0.799954165569613,0.4544247461939306,0.8794650968970534,0.818948432574037,0.9281096187068524,0.48456233913839325,0.9332871339201253,0.41893273067425507
34,0.8861707490190887,0.44768946664920695,0.9055794907650863,0.5558282298542788,0.9497590683546792,0.3675072083525638,0.8499629390573175,0.5651812818585771,0.8689276408201808,0.5027065231289624,0.9619722616236668,0.4352327365445642,0.799115605395617,0.44649422544297357,0.87817323944235,0.8149193242851965,0.9268806815058777,0.47404990967232796,0.9322095229370104,0.40797957672877744
35,0.8844751910717367,0.43789317469324296,0.9041041450921126,0.5476497786838934,0.9487951592337737,0.3589847948649062,0.8476500397105757,0.558076416151496,0.8658394382954953,0.49047949924522827,0.9614427626616905,0.423920221414667,0.797688688887365,0.4380626199468024,0.8761112820037925,0.8112000080847984,0.9255774778703127,0.46404578471603497,0.9312124959923916,0.39740246908461246
36,0.8827136471424011,0.4287835748214078,0.9023428300256849,0.539625136681277,0.9482955647424671,0.3511280859684442,0.8438802530998049,0.5506752470370722,0.8631664339053868,0.4789505802047113,0.9610482362755322,0.4129797640965587,0.7952390441460738,0.4306111903665904,0.8742197725402532,0.8076606064786014,0.9241535457756764,0.4544444427458852,0.9302230581871495,0.3871849291128756
37,0.8813268643146425,0.42047107708837916,0.9004178838076761,0.5318914251829587,0.9480240416540903,0.3458877494473854,0.840238132645643,0.5431928573311909,0.8602263088370146,0.46757501458946754,0.9606462227288678,0.40341278879378956,0.7938876975143965,0.42396974531942827,0.8717882022709463,0.8044065239530517,0.9231694092530688,0.4444517989972353,0.9289989775852474,0.37655353065380237
38,0.879531602618532,0.4112897857509273,0.8990217218449128,0.523813385467493,0.9473383079767583,0.33977653256453655,0.838525591914191,0.5354970569159337,0.857667307863276,0.4558145600751502,0.9601477928958122,0.3932022429731301,0.7912612315750281,0.41549564809726686,0.8695097947473609,0.8013907695789692,0.9218595630590657,0.43407240226675553,0.9279037078222874,0.365163472401939
39,0.87859128174485,0.40257351155594906,0.8973105647091097,0.5165395278726764,0.9469625620966516,0.33442399688930813,0.8356637489951751,0.5287494960126502,0.8550905207307233,0.4448286052711664,0.9596099184015553,0.38286845719980933,0.7916479339613832,0.4071563595137864,0.8673164647860893,0.7985411951950565,0.9206641101906416,0.42388508454953516,0.9266521266536192,0.3559989630831896
40,0.8772044497904173,0.39443341361681433,0.8958680244796775,0.5095150374788262,0.9466666498933684,0.32933894732502966,0.8334359037666791,0.5219745166010739,0.852258884936372,0.43473374041426543,0.9591972123065181,0.3738958992280652,0.7906631508802832,0.3988079570511934,0.865557170590215,0.7953524096908808,0.9192291134516459,0.4148530096767688,0.9252818112552978,0.34683732439528486
41,0.8758587920544414,0.3866425194452009,0.8943779630693356,0.5024693679943236,0.9458550252810107,0.32270575719106354,0.8310374032599124,0.5146086957827899,0.8492191527078067,0.42562121860370333,0.9584948457852691,0.36561935305640225,0.7901000303575885,0.39129007640892494,0.8636842980068706,0.7920999900191182,0.9182609598713596,0.4069530255771118,0.9242953052252902,0.3375494331189843
42,0.8748678891133572,0.37850440809783636,0.892930474667636,0.49592858367897785,0.9453771165182623,0.31580207892094525,0.8292543794739323,0.5069579103922249,0.8466832361782977,0.41588330787383176,0.9577453155161589,0.3575570294849864,0.7897932902932967,0.3831926196553404,0.8613270257217132,0.7893250004173441,0.917617913463572,0.3991396259412281,0.9233951779587394,0.32987439442135585
43,0.8735658737651771,0.37050592321337544,0.8915422668623441,0.48890832190934796,0.9450075991721125,0.308992749305677,0.8268266491573492,0.49821984909731754,0.8439483779716034,0.4062436973860737,0.957414246751761,0.34936112562090416,0.7888958137532169,0.3754674275975266,0.8595864714883192,0.7863155131743409,0.9164117041637757,0.3913198185642244,0.9223417000519467,0.32173679974482927
44,0.8723264439340327,0.362973924482353,0.8905016362721445,0.48235758838067017,0.9444547332155325,0.30264476216990277,0.825200907224694,0.4910155969266211,0.8408892095380406,0.3966821908850181,0.9573282422551672,0.3415333305083443,0.7886473144258151,0.3686315051500916,0.8583879360594112,0.7833267279768016,0.9153145185567425,0.3839372397243994,0.9210894595493055,0.3135546981109137
45,0.8713356378526986,0.3560158928244258,0.8887242006883845,0.4754795049448165,0.9439163129061835,0.2969384416640003,0.8214142073138666,0.4839365982907396,0.8380495920154647,0.3872679631594337,0.9565015687493478,0.3335567036421502,0.7892557288954797,0.3624074549789506,0.8567771874425053,0.7801747032264548,0.9141209175936662,0.3774497114953186,0.9202038392478188,0.3042500146199214
46,0.8694377602833965,0.34930406476157705,0.8871650719688898,0.4689416432092304,0.9434408919722295,0.29159617330649823,0.8187739393001671,0.4779695217826083,0.8347884352934735,0.37834959672095003,0.9558289319277432,0.3249042658041315,0.7864869803103964,0.35638011895528027,0.8551033837090226,0.7774102863768318,0.9130347335574867,0.3708903700635798,0.9189540329386264,0.29548249887335004
47,0.8687925115502811,0.34206775303289494,0.8860240317218815,0.4623821517210398,0.94302121491319,0.285047627001917,0.8174189102158348,0.4715062446063307,0.8319327936147234,0.3690382757950858,0.9552048796797068,0.31578491412439896,0.7884228371502351,0.3502697768107234,0.8535992378134829,0.774530346232285,0.9117932005229759,0.36391533252385366,0.9178730991785011,0.2877071019211446
48,0.8673069878155365,0.3352303566669631,0.8844092690971672,0.45602003209971165,0.9424179286079394,0.2782729620517342,0.8146985427381901,0.4644211806657892,0.8287164546904388,0.3598224786472413,0.954592835747643,0.30750405905812217,0.7871337916220896,0.3454554498739434,0.8518386606811242,0.7717098453356989,0.9109597763416782,0.35737053609493363,0.9165070372217117,0.28044504333923653
49,0.8659648448588251,0.3281682086014456,0.8830022189710033,0.44936386520905847,0.9422825468701638,0.2711676602396105,0.8129055263560893,0.45681416341310954,0.8257444048630965,0.35100707844900886,0.9541089412116215,0.29910270277284035,0.7860592297419159,0.33952441615418266,0.8497783548633224,0.7686395063850482,0.9097731979601241,0.3509736795629802,0.9152160534529797,0.2728990882652359
50,0.8646918814285173,0.3201940739225204,0.8817563270373621,0.4428736601646895,0.9418354830867124,0.26291989693724227,0.8110503776838021,0.4501866974539849,0.8231162883933641,0.34080776853582273,0.9538668985287386,0.2902530953847519,0.7852989713600955,0.3331156448866377,0.8480843405051872,0.7659528453908153,0.908516782873897,0.3439329853303791,0.91402369143172,0.2651020024292059
51,0.8636196662402864,0.31300032597413685,0.8803632134052606,0.4374490017286162,0.9410777788071318,0.2565356755398269,0.8087780855224405,0.4446981119350398,0.820131435720581,0.3318649389350402,0.9534593401179683,0.283233148079421,0.7860527841553671,0.32567781121402434,0.8463437000392078,0.7631878313185001,0.9072166662780657,0.3379228782076561,0.9128717279414259,0.25867691558150396
52,0.862118166301887,0.30566726377192993,0.8787644969298793,0.43165996938813195,0.9405631695494823,0.24888842527199923,0.8058980685795625,0.43901635755439816,0.8169429755438872,0.32344710057615866,0.9527467149123853,0.2752601289679962,0.7851707324265461,0.31865790565039737,0.8445991565647387,0.7604750142259469,0.9057957876876324,0.3316756235891644,0.9118140476628309,0.25188837680418663
53,0.8613748907632259,0.29794641054647175,0.8770116824259298,0.42545947968939785,0.9400500202361157,0.24093145268978547,0.8024557484204831,0.43296485120260864,0.8142161572559448,0.3152782345189406,0.9523209300383552,0.2661836214520728,0.7864287574971559,0.31140885305104704,0.8428246667367771,0.7577675155349413,0.9048046280636872,0.3241671019261139,0.9104453845081037,0.24492193056796863
54,0.8604531596504584,0.2907599667934442,0.8754556128267978,0.41935487616977263,0.9392250715146767,0.2330262157284268,0.7994922537237359,0.4273798972334032,0.8114041830403973,0.30707678150296297,0.9517992663565327,0.25753831240862846,0.7874867118734686,0.30472419247749166,0.8408786048734124,0.7548777152396697,0.9036966721732913,0.31821267746489523,0.9096523263535101,0.23762357979738916
55,0.8592519921217109,0.283493321618076,0.8741093516542422,0.413397868788262,0.9384914531962287,0.22575156608140354,0.7974603580526709,0.4215953014604723,0.8088577598362751,0.29828709510199025,0.9512523175445933,0.24923327322784863,0.7871821246711515,0.2984923197825378,0.8393444853437495,0.7518953870259837,0.9024766307831878,0.3114423055063724,0.9083802456759553,0.23086751343874345
56,0.8580420084493574,0.2762179673756996,0.8725303762661251,0.4071907191914259,0.9375403538468804,0.2184929649897518,0.7947036665709517,0.4159824106048422,0.8057468677121583,0.28897405690998973,0.9507156344093806,0.24029053326574545,0.7878355080994075,0.2913777601999171,0.8376551880221411,0.7490450789510169,0.9010453041389834,0.3060270874031399,0.9070470160620269,0.22344485394409916
57,0.857322103063076,0.26979883167805824,0.8712112492532075,0.4011115196592615,0.9370812504657055,0.21052772525774446,0.7918634836562893,0.4095554402818264,0.802606994165966,0.2811350190616503,0.9504006737821237,0.23160892036934327,0.7894692424376758,0.2866870351915491,0.8365811877205822,0.746280872843938,0.900130925182957,0.30084554720128914,0.9059996518538348,0.21700084514193826
58,0.8558507428582124,0.26332467051070135,0.8700288157157908,0.3951482720395378,0.9359367423825177,0.20073414763984004,0.789497722861114,0.4037046205786554,0.7999833906137999,0.2739206507089934,0.9499476430505305,0.22264807506631296,0.7885226476604466,0.28176684538519525,0.8355604585012913,0.7438830518609,0.8989601907760854,0.29687703830877665,0.9051094384502275,0.21035734065228281
59,0.8544743656932969,0.2571619911012753,0.8687680834835628,0.3893964390962463,0.9349391624429295,0.1910240046294806,0.786654858017614,0.3981862002210179,0.7975065111050862,0.2675047635840509,0.9494580857797125,0.21394742485728396,0.7877958515900298,0.2773208483543774,0.8347072537299157,0.7411822054671752,0.8976559376351424,0.2927983478371923,0.9042521364070094,0.20426992583950826
60,0.8532079261084278,0.25107730723703336,0.8675684313891073,0.3840596781081731,0.934096893348775,0.18142873696318915,0.7849954648611962,0.3931475076979979,0.7948088981209388,0.2610041083035616,0.9491930737904021,0.2051831005821391,0.7875440178807405,0.2733501947138454,0.8328904774692147,0.7391990969632232,0.8963818950832569,0.2885261889675373,0.9031947094356165,0.19870900718933215
61,0.85232584349285,0.2454095488548086,0.8661889128907555,0.3792200117105832,0.9332338124988392,0.17168010748380785,0.7829035188015604,0.3879841656928213,0.7919832319597039,0.25439720467113053,0.9486152020049575,0.19854028525176307,0.7885772732237274,0.2701813046408867,0.8310313724690307,0.7370622678824388,0.8955090562891292,0.28537957862340924,0.9022055582874735,0.1932933280153097
62,0.8510160970894518,0.2394206313049965,0.8648780271736247,0.3744233339123052,0.9326818580244048,0.1618478704226313,0.7808981410370737,0.382511925700844,0.7895990496191846,0.24786665510867809,0.94813579235962,0.19198002602324862,0.787281974496889,0.26644079338652055,0.8294124424520264,0.7349935670876379,0.8945015062173292,0.281527206302156,0.9010657328457787,0.18820781683749022
63,0.8498252148448499,0.23371766148773948,0.8634939020578439,0.36982524345884393,0.9321796569891755,0.15395523266107153,0.7782760287166842,0.3782821391041685,0.7874347112780362,0.2407813773552139,0.9478356648518124,0.18560675589537012,0.7861341079247204,0.26203014324979124,0.8274320753699163,0.732562965664988,0.8935523831874673,0.2781038926848813,0.9004318392929628,0.18284911317084915
64,0.8488802935885749,0.228312086965713,0.862256865201133,0.36653705475815895,0.9315788510129195,0.14625168140589073,0.7764543811640334,0.3744721762107376,0.7848422854220396,0.23460294960966346,0.9476297602821022,0.18094136287432636,0.7864614126609926,0.25794736587982225,0.8255973655899707,0.7302998921528249,0.892638625258348,0.2744463509674756,0.899345953768426,0.18043478779474692
65,0.8477672481377536,0.22243645278963622,0.8611360203992233,0.36269513695981387,0.9307821538742734,0.13889933923536968,0.7749218588482645,0.3712218030515819,0.782160525383871,0.22764075028287437,0.9471591810068265,0.17519181755365829,0.7865042750118905,0.2526681753596819,0.8239526225049741,0.728298663025145,0.8916220382809794,0.270537546280619,0.8985104192368285,0.17606826420887028
66,0.8460213225030049,0.21735774485862863,0.8599068721426071,0.3588358282590083,0.929738729906849,0.13273806778649813,0.7728919158213687,0.36754892912192155,0.7794341121421232,0.22125805108243346,0.9465616922304042,0.169506704435395,0.7848477280113598,0.24844159195185458,0.8225154450224348,0.726193388848259,0.8900647199516873,0.26699326861372835,0.8976584354962202,0.17209429063045734
67,0.8446611609653055,0.21152440332914882,0.8584857852851704,0.35471693891696865,0.9289905018004883,0.12540844005510027,0.770732869554794,0.3634571024926016,0.7769616543601622,0.21463619262752331,0.9457611081051476,0.16413952305771345,0.7837931925992163,0.24311000504913968,0.8207723890170985,0.7245303282674928,0.8888992951013552,0.26294297558483204,0.8966767744636412,0.16674080185006662
68,0.8429536509195585,0.20633641394342206,0.8574751566184069,0.3505966342759881,0.9278729924988559,0.1184254553052366,0.7692286019901136,0.35971356097382073,0.7736211893104364,0.2081963676743827,0.9451035248188367,0.1582737748968589,0.783085346823742,0.23988734876517578,0.8194439855498238,0.7226443512181419,0.8872350750451998,0.2588364840288932,0.8961245141148535,0.16175485001513082
69,0.8413727430603654,0.20139056115607978,0.8562945480097333,0.34641613023460577,0.9274950277214757,0.11214957565735058,0.7674027071680766,0.3564300464570844,0.7702529377487457,0.20233722486152617,0.9445048702826025,0.15111897211111217,0.781916005907789,0.23635386127763222,0.8177387727854649,0.7206965825823379,0.885827000863451,0.25472158282781016,0.8955318418027891,0.15741891978788863
70,0.840162957489808,0.1962717462610704,0.8549204318642941,0.3418353695912305,0.9267430202225713,0.10602441679129412,0.7643903073690965,0.3525265589987613,0.7674663288806476,0.19595025640447786,0.9438529946215848,0.14260282166823016,0.7817369071787494,0.23201770822576667,0.8167377925204372,0.7185063093848396,0.8847055736772634,0.251094603622743,0.894700632946058,0.15370578831309106
71,0.8388725291747077,0.1915635553857096,0.8538473712778356,0.33756937114023206,0.9259193761964666,0.09938907363714158,0.7628139228810686,0.34925787617177334,0.7651762233323939,0.19126579992774878,0.9434043021194247,0.13438620663429507,0.7812023166256946,0.22819658019661643,0.8150482383425713,0.7163769921737655,0.8831922005442757,0.24740276778133166,0.8941230217682778,0.15025640958109435
72,0.8373264121252142,0.18691143289536177,0.8528077310824347,0.3335411285936625,0.9252275983012682,0.09302994716983594,0.7620030188814657,0.34663130458112573,0.7626720309741465,0.1868332146409958,0.9427530207607374,0.12617746467356059,0.7793208707511738,0.22408843363311215,0.8127543170191307,0.7143660534645603,0.8820851484742682,0.24369413613750307,0.8937205676684047,0.14698969165540315
73,0.8354096562629814,0.1823598306231167,0.8516008495259346,0.329305299751048,0.9247143297752313,0.0869784970712128,0.7601675955118197,0.3440499534391393,0.7597723738056315,0.18243494865264584,0.9421372227306776,0.11745004150314363,0.7762750001269613,0.22019306817752146,0.8108089266277401,0.7122677826124687,0.8808769213441018,0.2398328085910867,0.8932896532335014,0.14345342144944037
74,0.8344474182013024,0.17854606619089106,0.8505056273764711,0.32566603196447413,0.924032289984679,0.08122859010959248,0.7588118872383185,0.34160059579632196,0.7565745458971592,0.17890378557208997,0.9418974177230137,0.10985315729280813,0.7773680742115963,0.21740416784699623,0.8087847956607936,0.7104209616683201,0.8798147627117754,0.2366477212348855,0.8925284088837586,0.14078941310044632
75,0.8330073253826704,0.17483563310583963,0.8491680774280851,0.32202132326125904,0.9233266392734208,0.0766336005884167,0.7562468591830622,0.3387277381192135,0.7539377432639187,0.17563485096841736,0.9415851669047844,0.10239293080728346,0.7762848411371033,0.21416700735855304,0.8069883349124061,0.7087512585149035,0.8784800778562384,0.2329070735079714,0.8918519487120881,0.13821336560363565
76,0.8316548290896858,0.17075557769812427,0.847600257717944,0.3178917283409444,0.92252437227939,0.07169902366658439,0.753218869059943,0.33582559372425536,0.751056636832366,0.17183595692929315,0.9408440790575958,0.09457633643203724,0.7757090244540986,0.21069538126017054,0.8051104762709281,0.707036638557116,0.8773292827928888,0.228791948936449,0.8912276064833091,0.13412834465036924
77,0.8302081109224151,0.16657744532301294,0.8462421931137856,0.31341505699703337,0.9221881124410163,0.06650247600481013,0.7512063193355362,0.3322383901902074,0.747930564965349,0.1680183455988245,0.9407450330756771,0.08627111033673641,0.774572525008476,0.2071328934816567,0.8025404952128905,0.7050947475810975,0.8761412412748195,0.2246560662067604,0.8904769248310385,0.1300559798800923
78,0.8284884094284589,0.1633238570803895,0.8451436703053203,0.3093515727423091,0.9216569876444118,0.0632224611551807,0.750074737714479,0.3286672138616242,0.7448695609962371,0.16501197930752332,0.940451868296322,0.07863787791260028,0.7726613984815375,0.20466424971885364,0.8005659604553141,0.7031786238608552,0.8747656905916493,0.22039673814000024,0.8894821147551665,0.12692257533415705
79,0.8269421187505528,0.15992731145212505,0.8439050409475716,0.30534343151553617,0.9211567635949941,0.06016974678702644,0.748333461633114,0.3245398569895736,0.7415094343921608,0.16168080526949327,0.9396997873376063,0.072120317265171,0.7716864491495622,0.2020754015259122,0.798587594536428,0.7014218897753386,0.8734158278654938,0.21578329222606826,0.888999320283138,0.12329166203206135
80,0.8257580949527779,0.15649567703019746,0.8427571529494667,0.30156593593439734,0.9209610184766549,0.0563941215279098,0.7457809790407781,0.32087871476499713,0.7386920207307743,0.15779521343117497,0.939186917816264,0.06511762909354175,0.7711783804027874,0.19902308565430615,0.797614912434878,0.6997556735016779,0.8722009602008948,0.21277028750739893,0.8884458025059468,0.12051172637737272
81,0.8246506000742685,0.1535481848470711,0.8415370821756661,0.2989521912208512,0.9203835753423689,0.054235427280509556,0.744037653385641,0.3186575231818602,0.7356015590743807,0.15450099548706078,0.938700422697774,0.06001970451235948,0.7715438853613742,0.19578840978527076,0.7951732869750406,0.6980354859553293,0.8710733805189501,0.20966790683544334,0.8882369656442091,0.11909605123385586
82,0.8229715764818969,0.15058918601138402,0.8400104422108944,0.2956277989549099,0.9193304055525663,0.05277722775529182,0.7416551751390484,0.3162845884865513,0.7326360345422249,0.1508919142246479,0.9380468036360915,0.05411165879602374,0.7697167389683962,0.19193347962768129,0.7929175942239578,0.6960038553795004,0.8702031268644003,0.2067541224379151,0.8874221958444796,0.11611109315756418
83,0.8224131743611462,0.14694434443639282,0.8389989512887897,0.2923201142410696,0.9188747475248321,0.0496354881641882,0.7410346660694469,0.31425759488650495,0.7309318983456207,0.14653567629802966,0.9377677926491566,0.04829130185654728,0.7705381851510678,0.1882759157015232,0.7906935232246596,0.694464897024017,0.8693078664230642,0.20333029758183016,0.8864998232118959,0.11226666319720885
84,0.8215920466864609,0.1436721171186492,0.8373198995913322,0.28905018358165785,0.9184624836320068,0.046791365925045784,0.7376129800194712,0.31244300146163717,0.728451687797326,0.14294218333413464,0.9372614473248165,0.042290143687113195,0.7715541001998671,0.18485745163757134,0.7888715735345417,0.6928460382100248,0.8678999151166439,0.20009746757784502,0.8855335974864993,0.10862155096785621
85,0.8201065908933598,0.1404545555412058,0.8363495033131002,0.28573398303544956,0.9172419769630392,0.04383076362315848,0.7363989288115497,0.30945438079451665,0.7259690596848556,0.13968060660457074,0.9369701891198853,0.03635264876276838,0.7706634935563267,0.1811493928240154,0.7874898784173867,0.6912072635219357,0.8665518333692173,0.1971574591130786,0.8845390169035793,0.10592163906257752
86,0.8188822139147611,0.1372117647007368,0.8348228461246643,0.28217942917868233,0.9163193293550793,0.03944023789849027,0.7336100591436786,0.30702685859530365,0.7230205171370215,0.1366222066113993,0.9364806319264196,0.030821362710466645,0.7711957701297893,0.17838437284891995,0.7855105294929842,0.689298015383753,0.864993239037154,0.19440024144413764,0.8836901639355751,0.10157148002520604
87,0.8173975389478277,0.1334512377739867,0.8333724368557801,0.2782592141186577,0.9153400629329655,0.03474991833892635,0.7321381538640485,0.30349954982076993,0.7199516149612554,0.1340173318385557,0.9358318955105368,0.02424752637263941,0.7701355955996725,0.17431962054975367,0.7831557991265808,0.6877668143233957,0.8641628822974176,0.19071808036871107,0.8823638989219544,0.09752296595782592
88,0.8163508400048602,0.12991054960817633,0.8318399822859064,0.27533024675495943,0.9142347937852093,0.031039752587804847,0.7297214289421501,0.3005711437097325,0.7168298860402638,0.13146959636285832,0.9356344209139343,0.019904080078216913,0.7715976415191218,0.1697647117579567,0.7808157949527771,0.6859969035522288,0.8627410386748463,0.18736813772408545,0.8811882843347641,0.09484885967965952
89,0.8155940411335431,0.1270199147607054,0.8302292668045869,0.27285781495161027,0.9139302340463531,0.029451128018611814,0.7271941413065768,0.2973932300117143,0.7135771520776605,0.12892021977207904,0.9354459596440162,0.0169131562993537,0.7733838871097921,0.1655290412747971,0.7785027772911537,0.6841263901475452,0.8614848913003662,0.18417926997733364,0.8797741889766009,0.09299848334782783
90,0.8146212588774226,0.1239117767154958,0.8287451614643959,0.2702904685482543,0.9138773273254127,0.026950459150051183,0.7243984959387676,0.2943636450675876,0.7107645612189256,0.12565273780887198,0.9351334383665748,0.01284477647643056,0.7735518431233062,0.1619746413203422,0.7766991552323846,0.6820987617815987,0.8602913038420461,0.1810692685827179,0.8787495563198566,0.09185469086740027
91,0.813231953769606,0.12067890921167597,0.8275005683972074,0.26790085286856896,0.913516114037462,0.02468651267867024,0.7228085052564083,0.291777533091323,0.7084516028794184,0.12241878933451443,0.9345780952323456,0.00909216980074013,0.7718412020085237,0.1576643124842925,0.7747192995138629,0.6801925929493396,0.8591188961530196,0.17794602234922668,0.877896373586213,0.09054111563287297
92,0.8120961587046139,0.11745711965568752,0.8266610068745579,0.2653303330446533,0.9125085801542436,0.02262101889520446,0.7222718121177426,0.288996106128933,0.7053519896590685,0.11953819310950749,0.9340990002175512,0.004482137401380142,0.7725743958683295,0.15258960728703086,0.7732877705665637,0.678225734009698,0.8579496691368141,0.17507965933100728,0.8769854445963741,0.0896173546386021
93,0.8103889703905321,0.11364086787110211,0.8252128999156592,0.2631793534182607,0.9120299617843821,0.021093442452766863,0.7196733085860143,0.2877441666174864,0.7024549408591403,0.11629544810847137,0.9335053901345053,0.0005602125189234589,0.7703794144727797,0.14603046745793477,0.7715059688458817,0.6765200999369622,0.8566915644458267,0.17114411346523548,0.8761669320962351,0.08789293459967096
94,0.8088409814404786,0.1098654004662231,0.824175651873954,0.2608601545291047,0.9116341065831199,0.019157855174134927,0.7186007211209031,0.2859462690908492,0.7000048861406907,0.11307444537040705,0.9330137188672064,-0.003200155187175851,0.7685000051686305,0.13928293691389185,0.7697730100680678,0.6748989701612426,0.8552249278694731,0.1679463644064586,0.8753151574396387,0.08579553405150302
95,0.8076512176168849,0.1058993877036499,0.8232036998397447,0.2585221712361302,0.9110454214785902,0.016693949330712603,0.7177035378874876,0.28411576742046474,0.6969582758699623,0.10864677920260486,0.9324901702076955,-0.007289838263437189,0.7685197044074134,0.13351358107509553,0.7681018991917848,0.6729014997338794,0.8540814687115734,0.16474324120618664,0.8745191920720111,0.08436125605361389
96,0.805959769642929,0.10186830799129218,0.8219992752406151,0.2558782497879484,0.9104707916801056,0.014741050202306615,0.7157771166709372,0.2817779944400015,0.694177434712908,0.1047006399969403,0.9318898848653402,-0.011386513330114229,0.7663951227892455,0.1269943915858166,0.7668014025490645,0.6711134663003947,0.8527957293894568,0.16103715018010517,0.8735286968771183,0.08200805174151157
97,0.8048088321113414,0.09825725105458778,0.8204327038709693,0.2532978166922663,0.9097670538224613,0.013855561671305125,0.7129488339188222,0.2776062477477143,0.6917049246132456,0.10083099873534894,0.9313537977714366,-0.014833462818465374,0.7657304935965075,0.12164828909495222,0.7647914676258506,0.669353948645742,0.8520328564131516,0.15669415471674486,0.872636716167768,0.08106453319407433
98,0.8033389903787518,0.09492024096172078,0.8191608754131712,0.25082196709928584,0.9091504566427827,0.013016658352403072,0.7105928295087652,0.27345844953776516,0.6885645099213734,0.09768855243702083,0.9311292905809614,-0.017973884094156255,0.7644326137859829,0.11668827221720486,0.7632895109065635,0.6675730000252941,0.8512083811648685,0.15228748084025437,0.8716318706563941,0.08023030292824034
99,0.8012676607440824,0.09128427678083809,0.8178676962742649,0.2485448393013362,0.908797569478798,0.011593178560929725,0.7089703838223103,0.2697465680928641,0.6853705272534915,0.09315364312350112,0.9304528229659716,-0.020401856108052077,0.7606622784073453,0.11171950112863012,0.7615465447294707,0.6660494951166638,0.8502402678366949,0.1486707843102914,0.8705010335793067,0.07878515010386901
100,0.799471937466193,0.08789333268236332,0.8168020241073957,0.2462603138911352,0.9081192111604466,0.00989956145486215,0.7078219690355814,0.26622224154648266,0.6824513608114098,0.08987552087274395,0.9298778628921042,-0.02377905534656432,0.7580287907147378,0.1071397476588539,0.7600198796273069,0.6646664843238816,0.8492883871781779,0.14465850074299327,0.8694883848745905,0.0779315850407408
101,0.7984537610803442,0.08491623852777289,0.815556858080098,0.24343099283947667,0.9075791310108582,0.008044397198905904,0.7056942696780816,0.2616306688431062,0.6797514903624545,0.08701578947867954,0.9296407680790422,-0.027267641617199426,0.7579348985956879,0.10404750845042539,0.7583569870444594,0.6634933676014604,0.8485495243523757,0.14055725898308075,0.868535407518809,0.0758675765305395
102,0.7975588442040872,0.082164630734305,0.8141989835629689,0.2407120320328047,0.9070907583004911,0.006570830107039362,0.7043724986330272,0.25742359533695164,0.6771956425651381,0.08517139621831711,0.9287321309338841,-0.030402027999615736,0.7584569763445815,0.09967526258300478,0.756026658044311,0.6619766886245919,0.8474919996061381,0.13724103402885876,0.8676646466406535,0.073849872169291
103,0.7963886646065027,0.07936747216040305,0.8133108051979818,0.23856978485546365,0.9070209578314944,0.006092142983813713,0.7038390005352045,0.25327201682933065,0.6751138857948282,0.08254817815387398,0.9283698458281742,-0.032868884094228716,0.7567719607445536,0.09550116375503169,0.754235171051248,0.6601969838165409,0.8466478540551345,0.13332840374889285,0.8667992033773001,0.07367902287021175
104,0.7956116091852625,0.07628766482596108,0.8124231917498317,0.23612964141744136,0.9063561346463123,0.003937240221337617,0.702966931641397,0.24871483621906226,0.6725797312381443,0.08005493070418676,0.9278937542836093,-0.03600440852888294,0.7581560140732935,0.0915227082408294,0.7530007822094172,0.6582783186651965,0.8453545567832996,0.12963578013749055,0.8658312988649031,0.07352981931438965
105,0.7942891163730987,0.07340247106522643,0.8112995930914577,0.23402479452682973,0.9055846836604796,0.0015709677356530451,0.7016708995974998,0.24528746116780814,0.6701918289777081,0.07721482449654544,0.9270871297211927,-0.03888695151135074,0.7572918706723708,0.08927404088410532,0.7514199181920224,0.6562894041953339,0.8440880821818367,0.12555005114460197,0.8650204248551161,0.07340926425552761
106,0.7935530422189908,0.07025759524502079,0.8103448654443811,0.23242901749142947,0.9046757177898859,-0.00016997242676763204,0.7009139422267702,0.24205808071425436,0.6677430518272571,0.0745666635229068,0.9263771837743641,-0.041546691711061144,0.7584672982430125,0.08631798532050441,0.749971403731423,0.6549350204686889,0.843326101015808,0.12031570456343955,0.864116932044967,0.07426966049383575
107,0.7921830989516137,0.06764502819830043,0.8093448722528238,0.23059312735769952,0.9042219913399647,-0.0015973555274434276,0.699295107279837,0.2384103562573783,0.6647385615006798,0.07198382078145797,0.9259369607112448,-0.04503431217147623,0.7576316222917162,0.08493293357673742,0.7492318458572266,0.6533769318741156,0.8421402206740939,0.11526071396244972,0.862915575162987,0.07561953347078043
108,0.7912442994715588,0.06529556637023184,0.8079767012593767,0.22866908729989038,0.9035850520959515,-0.0031418865708502004,0.6971368339758737,0.23457089460185906,0.6628139695625234,0.06914912219987415,0.925292733216176,-0.048705227672424564,0.7575955289330312,0.08429951525436741,0.7474618337026395,0.6519769866728422,0.8409826472947292,0.110875514597536,0.8620154041428179,0.0768336955972848
109,0.7907197806813113,0.06328148917818503,0.8069670696513779,0.22674052445703705,0.9028945698810309,-0.004320843432640212,0.6961811010854023,0.2296219980767535,0.6605898465406532,0.06669889033355876,0.9246429024408874,-0.05138022538355641,0.7591851654095482,0.08431958226077706,0.7460602589896165,0.650514360946489,0.8402095408940127,0.10642832755104452,0.8609840160896054,0.07820596418846218
110,0.7895322492965282,0.06043381008032411,0.8055622117943305,0.22466095031356062,0.9021386256752109,-0.007017120993882303,0.6944430007457624,0.22533102586576023,0.6585016019021557,0.06359347000068495,0.924005080359834,-0.05496018577224357,0.7583584125772934,0.08286328469907715,0.7438369523083342,0.6488017732960142,0.8391303570314529,0.10229560661541666,0.8599638137633914,0.07947118786471168
111,0.7886264078316465,0.05719743403249927,0.8043223506638751,0.22298151688969226,0.9015045137508592,-0.010392251267038789,0.6918042058487166,0.2209639258384708,0.6563098219552628,0.06017455746212034,0.9234487122986172,-0.057483859676033595,0.7588834758928175,0.08135326313293252,0.7429607567768453,0.6469781165067818,0.8378078197276465,0.09765416680198302,0.8590757277313218,0.08146788488955006
112,0.7875868792881358,0.054231031773800856,0.8033181053927515,0.221879979213133,0.9006193143938045,-0.012578225694671045,0.6904875570738506,0.2167971644234548,0.6535868967018773,0.056924348591712984,0.9232369242850772,-0.05811563680216131,0.7595301841463477,0.07914336843813538,0.7417634404189911,0.6451171535281675,0.8366111219105136,0.09343463576002611,0.8577844997930871,0.08372123570307097
113,0.7867626280640085,0.05088657973827784,0.8021411998818374,0.22102011414719203,0.9000363474607628,-0.01596594565551108,0.6892863585386467,0.21254692144880385,0.6511258512362332,0.054462770872837164,0.9227329812038874,-0.05765561725225647,0.7605329665014154,0.07628794428029834,0.7399160003063666,0.6432357943492782,0.8353553470576228,0.08876154945548696,0.8566294594784489,0.08595335804294242
114,0.7855416956831678,0.04766487647529655,0.8013099416438317,0.2200430171196889,0.8992852134320415,-0.019624504381087444,0.6882623394131849,0.20859803174015892,0.6490009184371256,0.051637147549655586,0.9223082108791367,-0.0581163607351237,0.7597812230898359,0.07382191321245984,0.7393969431614154,0.6416149538329861,0.834099427773668,0.08482494952015819,0.8552722731215902,0.08807544364073436
115,0.7847953590499765,0.04450555556128165,0.8003945006961167,0.2187342004501419,0.8982642163706703,-0.022403797885677486,0.6865446596250785,0.2033354047460534,0.6468791388777635,0.04907167578277828,0.9221231810592767,-0.057016493028567025,0.7611617286259903,0.07036682685450817,0.73867470970165,0.6396377450415408,0.8328763523254825,0.08098751749351764,0.8542354523984619,0.08898014504154034
116,0.7832958870887432,0.041393769098814266,0.7991853052167562,0.2177487809374246,0.897312213950002,-0.02475526538497346,0.6845751283598029,0.1989097957134355,0.6449060187553426,0.04650133091931293,0.9217180716937121,-0.05583260004661397,0.7593125731084761,0.06666516627135316,0.7372970334700654,0.6374278720294387,0.8316527425411521,0.07716384458956443,0.8531509873434446,0.09049005605343818
117,0.7823484523525529,0.03790756796015045,0.7979543865225118,0.21611530320594635,0.8964623591970181,-0.028602041924478436,0.6819359273121642,0.1931640826881256,0.6425412857013229,0.04405559569465772,0.9212717039471006,-0.05533511203149564,0.7597120699950136,0.062301728728288736,0.736732592755149,0.6351349618624242,0.8306780945168568,0.07387498934213375,0.8518773220756336,0.0914972803047311
118,0.7809682356194577,0.034235018637297485,0.7969019592112059,0.21439486843271643,0.8959891103050152,-0.03292482622756009,0.6806783207204712,0.18745150265872884,0.6400806617877547,0.04159797717032765,0.9208529723991191,-0.05421588581674035,0.7585651368263489,0.05792069301938088,0.7354071007033055,0.632766835090574,0.8292380335587121,0.07034623058704152,0.8506694430219275,0.09157702179830329
119,0.7793511929905291,0.030841264249570434,0.7958476514308739,0.21252466709253898,0.8952557789184231,-0.035720506329718744,0.6787164714017213,0.1816664306197887,0.6374464045137508,0.03915833021410215,0.9205125074179169,-0.05396620713552027,0.7565054757781721,0.05270010988185651,0.7345686092280767,0.6307697060856878,0.8281971127517703,0.06722712323204182,0.8495930176757805,0.09162873880019962
120,0.7780472197948465,0.02782339846297564,0.7944929786277065,0.20987511261170091,0.8945783789050251,-0.038129116737799736,0.6763620348686784,0.1766167693666241,0.6349216820735962,0.03640452274786261,0.9201854393832187,-0.055743906750474304,0.7556988286616105,0.04817711208681316,0.7328782109390901,0.6287992895777832,0.8269899895391537,0.06484107575502653,0.8485462293198388,0.08982829825287068
121,0.7767170322478034,0.02457765851528398,0.7933886881253588,0.20727847693976703,0.8938993857075015,-0.04035259043795668,0.6744536990040629,0.1705968092441326,0.6323080612458163,0.033669522020977075,0.9199295860596456,-0.05702882115160901,0.7548478513918485,0.04250731807890526,0.7319641766150825,0.6266748658863917,0.8258128306460475,0.06248638439921027,0.8472072908226442,0.0888710537801529
122,0.7750753555715844,0.021666104035003672,0.7920541329254469,0.20486567703857775,0.8932676519038694,-0.042939389736200255,0.6728426603078733,0.16455008651195022,0.6298483036242941,0.02998577996484582,0.9191223869249548,-0.0581777383244918,0.7527833032184447,0.03728721727927111,0.7301973646794807,0.6248281513138144,0.8244021635397294,0.06233080863209802,0.8460541197894788,0.08826220865303813
123,0.7738198612127406,0.019074590675341785,0.7910060285445526,0.20263109314136477,0.8925708889894609,-0.044304949862406295,0.6714435733016757,0.1595471300155257,0.6269086822200541,0.027440256111289075,0.9187015155839737,-0.05937900206657521,0.7525375195412731,0.03199447104228874,0.7288103498790449,0.622729314146779,0.8232623541001743,0.06116858541019562,0.8450686754135162,0.08762693046972955
124,0.7722283539233633,0.015766452417039566,0.7897512733741262,0.20005206906853285,0.8917018559261316,-0.04649040927458334,0.6695778826156981,0.15391091724629696,0.6246287682782091,0.023637672570738004,0.9180348575175997,-0.0609292293989332,0.7507863581141005,0.026447647994742144,0.7273679576673935,0.620689398500962,0.8217964333750117,0.05947089837726145,0.8440243956958136,0.08653718992580565
125,0.7707127705831534,0.012396214624565347,0.7886293432373894,0.1975844322609962,0.8909394862856208,-0.0498377037926375,0.6678624575945947,0.1480004594387731,0.6223097907302432,0.01964768044531741,0.9176575206697529,-0.06217609162579554,0.7491145911997111,0.021721136983807215,0.7259496401452872,0.6183598116616701,0.8204872141170385,0.05805374486177427,0.8430477545399226,0.08615354956933721
126,0.7694657246438916,0.009752842969400974,0.7871921008737013,0.19477320777645737,0.8901792764435404,-0.051824147301794236,0.6653697381540987,0.14226994920377461,0.6197639874072378,0.016738064088436717,0.9171028608842229,-0.06309298561960358,0.7482856133536001,0.017842266965850086,0.7243137062728898,0.6163510689295156,0.8196340213711879,0.05625518812511133,0.8419820981835933,0.08356479859214287
127,0.7683701816011372,0.007064344634084039,0.7863511084179067,0.19170723063968778,0.8896537260145427,-0.05517675857469495,0.6647566400980611,0.13602755935257965,0.6171064528683698,0.01404236775499724,0.9165496505667121,-0.06404386968789225,0.7483780801713747,0.013836157053580732,0.7229321917517636,0.6143653246509808,0.8183424673502613,0.055555612302453136,0.8411659512550897,0.0804799082430829
128,0.7665820863111146,0.003806207072698204,0.7851124066800925,0.18881170856432483,0.8888660060126535,-0.06007267559775281,0.662560735183124,0.12961322351770785,0.6143334747694693,0.010745688159519658,0.9159197693683833,-0.06547047335972221,0.7455849764323074,0.009395937490771522,0.722034225634114,0.6124094483564086,0.8175438880300279,0.05515587823825445,0.8399348965347491,0.078694635742905
129,0.7654599641095697,0.00042542485418472706,0.7844600876082045,0.18617397241524553,0.8881787280021783,-0.06531963780024072,0.6621813567448106,0.12463088876915007,0.6119306235715007,0.007583870082560125,0.9154506858734763,-0.06630430506753729,0.7452939192043556,0.005113082088788711,0.7212636001754763,0.6101222726234419,0.8164365856602441,0.054324385045630794,0.8389447076390547,0.07624703333592736
130,0.7637940628631767,-0.002917036673683142,0.7835125350225874,0.18357655654010385,0.8874387193915307,-0.06974074205174031,0.6600879433159221,0.1200350380797854,0.6093234495024994,0.004533241235317277,0.9150898949031687,-0.06875305852436164,0.7428695095640495,9.156148029169473e-05,0.7211023914779969,0.6079836272892442,0.8155445729946271,0.053447792641398775,0.8377699103932619,0.07504061931574751
131,0.7628263241521377,-0.0061235117678012565,0.7824128559023183,0.18078869293220798,0.8868287301607937,-0.07463998969380566,0.658657786542105,0.11461741102042965,0.6069385666535217,0.0012859417948927103,0.9144128385593648,-0.07034217892766668,0.7425040605083384,-0.003974613607718289,0.7201974708214486,0.6063702712285445,0.8150339392858973,0.05283461443542622,0.836383327686355,0.0725092684075245
132,0.7616558428241532,-0.009239149094819278,0.7813490854644027,0.17810949388480513,0.8868098491362164,-0.07864285459218917,0.6572554115445548,0.11033619546863686,0.6038035327454258,-0.0021001077379867307,0.9138714253959864,-0.07325934575995353,0.7416710494227325,-0.008247168023874329,0.7190703935934861,0.6048713048406157,0.8143389399922386,0.05203353397477312,0.8351991113235833,0.07048982098992153
133,0.760980119489802,-0.012310468439160248,0.780285980013139,0.17499938225691403,0.8860858133430992,-0.08255974371125079,0.6555333357656612,0.1048221256442796,0.6015194016938479,-0.005628786794711913,0.9132563594038935,-0.07606811934885621,0.743183848850758,-0.011754943598738308,0.7183997194862053,0.60323819399895,0.8131314140715028,0.050701600348060025,0.8339545053967956,0.06800532873328281
134,0.7595472276937831,-0.015223440904635923,0.7793314065773477,0.17209740048642622,0.8854196478053528,-0.0857175600979297,0.6545626429911271,0.09939794605679814,0.5991404602185032,-0.009039280140464174,0.912759781735151,-0.07868922197058778,0.7417139125949298,-0.015346236884551553,0.7172186207664373,0.6019083186308604,0.8119148901563469,0.04920931350440175,0.8327845808166754,0.0657725592286341
135,0.7588398908492641,-0.018273078170724974,0.7784830500760378,0.16950401054565123,0.8847368855216375,-0.08846404976808478,0.6539635332399121,0.09451479374774953,0.5969273275925419,-0.012755717581450238,0.9122802939123837,-0.08048245731195718,0.7431030357116656,-0.019554499878713282,0.7161827840102122,0.6004911720061061,0.8105923145712112,0.04768195454534841,0.831505589141643,0.06349253374070643
136,0.7579302091860689,-0.021191726097040425,0.7776148583122817,0.16623977061385423,0.8838734923907849,-0.0906798902178268,0.6536226893183301,0.0891819579221747,0.5946405008037907,-0.01607600314071517,0.9116849124681644,-0.08439119543474838,0.7439776636544911,-0.023437444610409343,0.7148958240352624,0.5991380567073492,0.8092291798952087,0.0454264335807896,0.8302560074273695,0.06103026326064132
137,0.75686589663137,-0.0232857223717649,0.7763761179894219,0.16365815462394945,0.8833592192038269,-0.09090358439217569,0.6519635980365446,0.08397776913034607,0.5925000351656512,-0.0182517422628441,0.9110695128541689,-0.08778123465128918,0.7435487204424881,-0.026723523653384786,0.7134638206290823,0.5979141303842379,0.8080556117135139,0.04273596082134498,0.8290075404378916,0.06052195363250304
138,0.7555790220970552,-0.02550010850196418,0.775150941053885,0.16087407675214785,0.8827120129188486,-0.09267309558238647,0.6496666298093339,0.07938449784345196,0.5904791504683073,-0.01932975216580736,0.9101444886088785,-0.09150654077134056,0.7421384580989419,-0.02982601392619601,0.7126713237439541,0.5964603905953518,0.8069864669021228,0.039828427666533134,0.8281213220533736,0.059157959341128136
139,0.7548867185226911,-0.027470078441836382,0.7740752525317998,0.1581645015508209,0.8821932082202082,-0.09343488670131629,0.6482342950439308,0.07454131112935469,0.588337944046731,-0.020995942507539105,0.9091351716506537,-0.09380761638482146,0.742963333877717,-0.0325326715573531,0.7117477629661257,0.5952322730661217,0.806052387946108,0.03708318699886295,0.8271837804664885,0.05669203839262865
140,0.753903265016673,-0.0294945795175727,0.7727076886389167,0.15572527757762816,0.8814143284036097,-0.09442953384303909,0.6465928906498812,0.06991667032864844,0.5860008054855801,-0.023515630956638535,0.9082808289856489,-0.09548057186680668,0.7429801445719901,-0.03491537934137383,0.7097502869176383,0.5938800255666352,0.805217781605512,0.034882226070760636,0.8262067480024986,0.05458498628203566
141,0.7524661764931408,-0.03158237356134061,0.7715162562829337,0.15385718476727275,0.8806079251125607,-0.09629007896496171,0.6450635290741072,0.06685869612950848,0.5833875723698394,-0.025329520153236945,0.907651608426588,-0.0956479644304682,0.7420959845285472,-0.03720848122940831,0.7083209593371437,0.5924874342265802,0.803773223961616,0.03249858610224453,0.8250289282938962,0.051730573143470474
142,0.751909796007755,-0.03425303550041799,0.7704654407985523,0.15143173569530427,0.8800513466586517,-0.09781620027943203,0.6438763662947572,0.06303543906600573,0.5814769918849785,-0.02748275680382146,0.9070373556517496,-0.0978463542127527,0.7431435728791372,-0.040734250722579496,0.706842195050861,0.5909146737817272,0.8029672726082525,0.02902106580416099,0.8241058461968414,0.049623184146236766
143,0.7507419908434994,-0.036696675175372784,0.7693675376115455,0.14963968303152078,0.8791389230905888,-0.0990606760320633,0.6424711594073511,0.058548120726836794,0.5788405617164155,-0.02907687824775993,0.9064287028305318,-0.09774847131876166,0.7433692561918521,-0.0444066748772468,0.7057700645717558,0.5897010214216046,0.8016192223751413,0.025757528455578906,0.8228002236365436,0.048058061296403345
144,0.749703148530434,-0.03865621680029496,0.7682833531280934,0.1476239319986444,0.878305767628089,-0.09977023091780199,0.6409061758369762,0.05448871840106873,0.5772340899662581,-0.029615336480174996,0.9061060918237801,-0.09769498826334694,0.7426571551798689,-0.04742052021749188,0.7045500046548068,0.588313408589172,0.8006155813475198,0.022181220414289025,0.8215711401968105,0.0453885892676837
145,0.7485967286023805,-0.04044354014145321,0.7672679573208792,0.14522962131590222,0.8769283045720312,-0.09990652523964189,0.6400574581131118,0.04934159037511424,0.5750596313456884,-0.030170277978242736,0.9052462302633886,-0.09779210544745859,0.7430996852360527,-0.05028251094169064,0.7031081238824044,0.5871012074899578,0.7992992932557497,0.018585153593762418,0.8206600170246119,0.04226779284599552
146,0.7476423592542415,-0.04224049867118929,0.7661534872229591,0.14265854045504062,0.8762236536197804,-0.10062522897452289,0.6387214207810077,0.044264287521976586,0.5730179643012909,-0.031216924538928745,0.9043138777883205,-0.0986754246437777,0.7434093435162976,-0.05329269454133238,0.7019362065556829,0.5856626738635433,0.7979184755795967,0.016172853370026868,0.8196424437668254,0.0393826250784203
147,0.7464617081767593,-0.04339366942236172,0.7651551776887422,0.14029851455886672,0.8755137715467006,-0.09968273437633951,0.6381079855386546,0.03921647968153595,0.5706629421088952,-0.03134793918058592,0.903801396750304,-0.0990439561452501,0.7426647376054433,-0.056121716313671854,0.7002909779342649,0.5847444807095344,0.7970053814459981,0.013577712181150416,0.8184203505317452,0.03627705398964659
148,0.7458057349090537,-0.04423181486069699,0.7642209797249113,0.13867791940356597,0.8746760301421321,-0.09808681635561917,0.6370289584285956,0.03523124122214114,0.5684570139834174,-0.03134245787629406,0.9033727197709713,-0.099151732489811,0.7442117535358316,-0.05885317994401719,0.6991362287058669,0.583911933074524,0.7958781419748339,0.011355194733142466,0.8173460119942113,0.03472023580740969
149,0.7448596088217088,-0.04499987594844522,0.7632488824288032,0.13710538388961183,0.8741248147224323,-0.09600549661475047,0.6351328510777996,0.030786566682123418,0.5659608386230293,-0.03127149902176823,0.902766223819124,-0.09972142095508067,0.7443501838253824,-0.06143302766691936,0.6985447871705766,0.5828661845572591,0.7950025981159912,0.008710519509657174,0.8165516676477121,0.03449020527414552
150,0.7439252983977719,-0.04558352713144647,0.7622997481227684,0.13551481519533012,0.8734003524846565,-0.09404376045283105,0.6330397791435298,0.027418695665024615,0.5630997022132315,-0.031899420706242104,0.9021876851677022,-0.10038105035821619,0.7452533845600441,-0.06311698556728486,0.698025320897683,0.5818452762105343,0.7939477543331553,0.006726058200572123,0.8159462072821584,0.033176339263977735
151,0.7425428065912364,-0.04686801015298635,0.761435114662521,0.13415421821772433,0.8727443983120947,-0.09321982758922609,0.6318723505837993,0.023537869312790737,0.560606203085644,-0.03337782013842181,0.901772989470615,-0.09959086768607783,0.7440003366022568,-0.06495509157100021,0.6971832070389924,0.5809343348906972,0.7928202883649501,0.0040806986867027205,0.8149119115566771,0.031735536353487095
152,0.7412009441533745,-0.0470089469766186,0.7605850533521228,0.13294342636531742,0.8719107189768048,-0.09082761741193257,0.6316140517061368,0.019810911703192664,0.5579484408777191,-0.03507808733612788,0.9013717113502427,-0.09973985777821599,0.7432034258720407,-0.06521430150892145,0.6956728726837265,0.5802735764745713,0.7917411908869333,0.0030842183505074726,0.8136815776683852,0.03142907506172167
153,0.739923305860878,-0.047199061428490834,0.7595813485584356,0.13164278406652566,0.8710230240791529,-0.08816843802633045,0.6305702254214123,0.016321545296375868,0.5552120273330861,-0.03608653435461914,0.9009084749148034,-0.10007840406527191,0.7430895865864754,-0.06642464917262254,0.6941296150866613,0.5794414854958169,0.7903685854447974,0.0018833758396088166,0.8127170788108656,0.03088650953918187
154,0.7392053687336391,-0.04770175249164016,0.7582629753520485,0.1304748716920325,0.8705829155171403,-0.08567040029160625,0.6278597401705596,0.013338690555683206,0.553084218424318,-0.037320249587171735,0.9006298226758332,-0.10088122918614101,0.743815138573641,-0.06794060701817332,0.6928280377338742,0.5786359572558066,0.7893392024194567,0.00012424693039064924,0.8117343008279264,0.030806068142781227
155,0.7379352292816834,-0.04846327383483035,0.7575128429516518,0.12947101482971352,0.8695429013417972,-0.08318466622642405,0.6273932293479656,0.010069481164160513,0.5509283864972683,-0.03940492423771775,0.9002200295680691,-0.10123939956658348,0.743373327019187,-0.0692227204878864,0.6915922088984087,0.5779518973702427,0.7878963022684814,-0.0020407843872931905,0.8108459039921638,0.03110208035103439
156,0.7364719054800283,-0.048936976915898836,0.7568066434451217,0.1288148572902545,0.8689289148872931,-0.08046818747286026,0.6266206950984116,0.0070790570054007065,0.5483412603557822,-0.041000093855624115,0.8999934323410457,-0.10088231256705929,0.742042074956644,-0.07072680309163633,0.6906649149254271,0.5772071183937297,0.7865753717203935,-0.0035528232434746464,0.8099475314156026,0.03185556632894679
157,0.7355138886861303,-0.04864519240830059,0.7556279953897094,0.1276562685534317,0.8685285750833074,-0.07739523457772843,0.6256505329611183,0.00286389997925546,0.5461099533719059,-0.04147694968934281,0.8993877300480296,-0.10062490881116376,0.7419414696942428,-0.07084314098049223,0.6887919756186041,0.5765163880429666,0.7854755565950651,-0.004865444385638903,0.8086817429310855,0.031869695002668535
158,0.7343033855223036,-0.04864501354278293,0.754678526907444,0.12656906465397802,0.8677188869712773,-0.07547725617289947,0.6251685515360346,-0.0013862842385230143,0.5442653803811117,-0.04244234684421951,0.8990310509948337,-0.10006730230971211,0.7410190478386107,-0.07025652625587452,0.6868505482755896,0.5757947176592385,0.7842102268982148,-0.006403924898138241,0.807663956823318,0.03193512750490868
159,0.7334559635054356,-0.04879119371622887,0.75374050423281,0.12516437321196824,0.8666083592999033,-0.07309201059514765,0.6244022806742641,-0.005698406291021732,0.5416690947389565,-0.04362047327105194,0.8984609660841195,-0.09981528885071857,0.7418063529336401,-0.0701048796139406,0.6853881050865075,0.5750796370351534,0.7837400470492425,-0.008347411384775306,0.806710665086349,0.031091550954459875
160,0.7323060920258473,-0.048958725613119106,0.7526504579807562,0.12398305312714324,0.8659555399463392,-0.07093182785575608,0.6233902567817841,-0.008100144448448405,0.539556516788611,-0.045609413449580166,0.898248814710324,-0.10021637734146,0.7411605919651513,-0.06877822076433347,0.6835409083016059,0.5741888009941319,0.7825517194032872,-0.010515440382806716,0.805421852129311,0.03005993330434943
161,0.731101648819621,-0.04942331609941163,0.7517075451402268,0.12288259898129338,0.8650530428651597,-0.06938836221889798,0.6228651651604005,-0.01146524937933347,0.5373489375998141,-0.04741185106849205,0.8979385915359128,-0.09998211425754523,0.7410339283144837,-0.0683135557518407,0.6819078310312036,0.5740618443565194,0.7809706864990263,-0.012579495358415795,0.8041185928333903,0.028915915205532796
162,0.7301247273797188,-0.04992282141370422,0.7507778061379196,0.12232244097479766,0.8645026745279156,-0.06790863381897407,0.621810388738639,-0.014147872050239495,0.535022127574365,-0.049272298598099,0.8974603964955672,-0.09868926188724554,0.741222893328132,-0.06717553438537718,0.6804145035204426,0.5737869001461681,0.7797512140884627,-0.015334818852366637,0.8034259357970296,0.028339997690507632
163,0.729276518889504,-0.05098185044151872,0.7497658613684579,0.12160501415691359,0.8636970303458491,-0.06773916291067517,0.6201248585362796,-0.01682679535112611,0.5330749507509746,-0.051730718878074934,0.8970123495735454,-0.0984660942350827,0.7419220357929684,-0.06611840273198887,0.6790961715068831,0.5733806170354062,0.778412058668224,-0.018339117245335924,0.8028300658571232,0.02833232917845698
164,0.7282446333386681,-0.05151732241604243,0.748805194491051,0.12078682182591054,0.8628587448693678,-0.06712856214312407,0.6186859425275254,-0.018891128428960735,0.5312858780005227,-0.05365090565163674,0.8968074479524146,-0.09934776730687751,0.7416783359913757,-0.06472982913937501,0.6779926639915232,0.573023142479412,0.7771555744934063,-0.020559992730033894,0.8017347234927404,0.028363040560068376
165,0.7267168874369081,-0.05219790968471421,0.7477865213420388,0.11974766690084968,0.8617952134677929,-0.0671842902013545,0.617108272006318,-0.022195221944239785,0.5290131539339692,-0.05617502805736609,0.8964130222360577,-0.0996738358913001,0.7400540533974621,-0.062036920894925594,0.6770279045168284,0.5723618815943764,0.776005128948408,-0.02339539958521063,0.8005968866089513,0.028497843844562193
166,0.7253407007757036,-0.05252957014477429,0.7470005968065877,0.11874192384077467,0.8610619027426671,-0.06519136755982696,0.6158093466785268,-0.02455853556682501,0.526662399400951,-0.058272433646879375,0.8960793308560273,-0.09941796123783828,0.7388174756102399,-0.06101353854500812,0.6764170935935806,0.5718823374065728,0.7748210253489558,-0.025640940827382695,0.7996966160982161,0.027061854761189157
167,0.7243204115530912,-0.052436138563940755,0.7459158407110005,0.11785793281844532,0.860602745446516,-0.06448345567062555,0.6144862801384822,-0.026448996604216783,0.5248910790600692,-0.060695151679034935,0.8955016066118148,-0.09929377667420744,0.7383571410885686,-0.057918255255918004,0.6751138543214318,0.5713094872407963,0.7734306806172113,-0.026647691650184508,0.7985616217722732,0.02586501731140919
168,0.7229268793747494,-0.051757678273568204,0.7451014227413604,0.11697651443610697,0.8597217811480985,-0.06331770768048071,0.6143826997697187,-0.02795479334702432,0.5233378379742342,-0.062172749991338844,0.8952997015864649,-0.09915308447573327,0.7364677077206798,-0.054111909293827545,0.6732225445807679,0.570826840352392,0.7721801906559846,-0.02742834612862574,0.7975007450284901,0.02418709521479349
169,0.7218492763449469,-0.05147714640851187,0.7439885620911955,0.11628074005244994,0.8590435444874909,-0.06150810237783951,0.6129933082927003,-0.02903152617486527,0.5220090078597622,-0.06416185355688661,0.8948063752988642,-0.09847168476542649,0.7357118370449977,-0.05172120396406671,0.6718878388606073,0.570402937434973,0.7706327159875367,-0.02851742573525464,0.7962667259126099,0.022223233715118605
170,0.7205563160669373,-0.0513254885210416,0.7430121506738551,0.11530757168608972,0.8579887303934536,-0.06009870680544032,0.6118006415574782,-0.03093041231419378,0.520028817830699,-0.06524083890294748,0.8941880749701901,-0.09746490392593132,0.7346765909922641,-0.050080113569137316,0.6708426300827921,0.5700554055429058,0.7695311250513328,-0.029882294806641296,0.79521725608496,0.019570197441578223
171,0.7196827354683871,-0.05117330840571712,0.7419230999611126,0.11446494600107535,0.8575036672804562,-0.05934447834588998,0.610529022362872,-0.0321923425818395,0.5187528303492086,-0.06588733390757627,0.8935237138919031,-0.09606416306599884,0.7344714070017527,-0.04854209379296217,0.669651847067349,0.5692327087490583,0.7680030372421309,-0.03091932757644006,0.793987816522326,0.01688358090308139
172,0.7190231677699036,-0.050883647388749204,0.7409816633585773,0.11343450137242779,0.8567195978116565,-0.060067992077833636,0.6097900813709556,-0.03301720892025536,0.5169259802036678,-0.0648826128843184,0.8932173046976322,-0.09450881197475923,0.7355481575377695,-0.04650606034882316,0.6677455328535609,0.5686016483524934,0.7668989355265206,-0.032077924244021616,0.793173734512161,0.012662378032232375
173,0.7175054041475902,-0.0505553556340885,0.7397758835949725,0.11221617425977844,0.8557667550391155,-0.05996542524342838,0.6082310960846822,-0.034675721949565495,0.5151698623730088,-0.06355984120796941,0.8927128891111505,-0.09282776967729454,0.7333650469689684,-0.04537506079610941,0.6662743284644579,0.5682020926725166,0.7657199522092681,-0.0333210952888468,0.7918852207195991,0.008166095993457152
174,0.716374561306635,-0.05031909348299282,0.739008309725678,0.1110794792139192,0.8552545164961749,-0.06037178628332876,0.6076939238091823,-0.03676317821762149,0.5132774971908441,-0.062193490317048634,0.8920782688698452,-0.0903623459142031,0.7325881561151538,-0.04444070251217416,0.6652990845335109,0.5675896470257877,0.7643780754243668,-0.03427039481941972,0.7909619616901735,0.0038537939617136504
175,0.7155560050702072,-0.05021452904021986,0.7379937936888253,0.1098529394771541,0.8541679719278986,-0.06069414018224129,0.6065261420740898,-0.038186015213178416,0.5115564330336295,-0.06077345001258003,0.891613206250505,-0.08863421013899984,0.7333317367566397,-0.04395729614935898,0.6637755557046735,0.5670483869292061,0.7631678785626612,-0.03543322981669917,0.7900602707260331,-0.0008164036684114163
176,0.714215725077302,-0.05032142033799828,0.7368085466018908,0.10837803019739768,0.8537148127405594,-0.06070368047179995,0.6049777394769498,-0.03941493853528228,0.509569315347503,-0.06034900051068196,0.8912761182699358,-0.08842290962568154,0.7319327342060511,-0.04465442325218809,0.6620828325232208,0.5666021589733812,0.7616460380150943,-0.03557857711732313,0.7888974961374566,-0.005252190022826635
177,0.7129263429511911,-0.04989348860109951,0.7355903163502036,0.1068855137664965,0.8527413148230086,-0.060769170677177145,0.6020311262182212,-0.04095648292001095,0.5076204132140076,-0.0601312125297712,0.8909680395922746,-0.08841736245582642,0.7309233339028937,-0.04455979393445575,0.6614055487311975,0.5660737235774418,0.7604203098648545,-0.03411377726299394,0.7879565508591211,-0.009157823135618347
178,0.7120134665472835,-0.04982038861525464,0.7347345930867364,0.1053402028319141,0.8522561265148947,-0.06172307000272336,0.6011557985448325,-0.04263629024519671,0.5059452235665141,-0.060688154372057684,0.8904524619838736,-0.0882269030597972,0.7305049530186442,-0.044825759740858825,0.660645942566667,0.5655930351698254,0.7593475630890811,-0.03204457034537869,0.7866841692515725,-0.01336903053717508
179,0.7109219786355492,-0.05001286913861374,0.7336728962058,0.10396333781754645,0.8519282971965022,-0.062224209417995065,0.5999921562600317,-0.04428592805346956,0.5041394407525692,-0.062001067936794545,0.889924687863204,-0.08691669765630851,0.7298369232923533,-0.04634656432161347,0.6589869279603205,0.5647803743502062,0.7577832533007719,-0.02947963487805188,0.7857878127396437,-0.0177243973702424
180,0.710012929777416,-0.05028945345572581,0.7323255700745226,0.10311664191205677,0.8512053260318625,-0.06313490609412889,0.5975206701851146,-0.04558875506420711,0.5020928334955647,-0.06331666374712579,0.8894571078539352,-0.08520549956157476,0.7306331799868334,-0.046419330489389,0.6576687064215573,0.564436385714954,0.7561203795954035,-0.02828691349225957,0.7846557958374835,-0.02117556344094504
181,0.7090991743668249,-0.05040246936834389,0.7315957634059591,0.10258900563758598,0.8502926247250714,-0.06414241783689821,0.5965671503289065,-0.04660845678495143,0.5010457395871236,-0.0637217157868794,0.8892820438592187,-0.08320151151150032,0.7301810862253543,-0.04730227234304953,0.6569053170397622,0.5639595209284121,0.7548772469297507,-0.026443471506548424,0.7836285423959494,-0.023793530081616405
182,0.7082212466313769,-0.050679449718865247,0.7310843508462993,0.10241485383948426,0.8498317701807302,-0.06372696244943521,0.5958958083429717,-0.047514403441792426,0.4990215020900218,-0.06488197595873965,0.8889269480393165,-0.0808835444265153,0.730504054447297,-0.04922989293604191,0.6566613240693793,0.5635935853202977,0.7535276598074587,-0.02487896753124423,0.7828533229335294,-0.025536222094052916
183,0.7072136782015255,-0.050756898770372816,0.7298935972803865,0.10175916206012735,0.8495489337222044,-0.06376388429513145,0.5937903692242098,-0.04877878121264415,0.4975581964414548,-0.06606362752077312,0.8885384122732447,-0.07905427589700538,0.7293588453539275,-0.050311811295319274,0.6554934617734441,0.5628147004056256,0.7523887372885153,-0.022888271970267413,0.7817521458506471,-0.02794499505546672
184,0.7055591039087576,-0.05093470556838987,0.729115992111549,0.10153849666421982,0.8491269930868415,-0.06383331111090312,0.5921842552904006,-0.05065452121252898,0.49558932799290534,-0.06691388902171981,0.8882890062865392,-0.07614377522062286,0.7265188128213635,-0.051678849447487095,0.6549591668698304,0.5618269288115917,0.7510012817339203,-0.02131277269344945,0.7810315399994257,-0.028874645721560514
185,0.7047945063996468,-0.05108050945422957,0.7283746247537352,0.10082773613170684,0.8491013747379277,-0.0633317155826494,0.5913285736043131,-0.05283448451044812,0.4933579592853325,-0.06765986901083001,0.8881547982167257,-0.07428965038668507,0.7270130966028676,-0.05248907952140676,0.6539156635977933,0.5609876570513528,0.7497055949724594,-0.0208413737020321,0.7800994635961084,-0.03055257762739224
186,0.703513105234612,-0.050986367569499674,0.7275188246767897,0.10044003275366865,0.848020819344066,-0.061964731322855196,0.5897416497997261,-0.05517066987886277,0.4914091483402251,-0.06884376130682529,0.8879063903225998,-0.07164449364334427,0.7260771511568237,-0.05304002084524735,0.6530695250100601,0.5598262174186052,0.7485453020973332,-0.02009695680307088,0.779357733574773,-0.031250922881723556
187,0.7027660713880787,-0.05096624001141038,0.726976311631989,0.09974977195653219,0.847485103859661,-0.06039332323663353,0.589585484372805,-0.05733195542747969,0.4895563367075769,-0.06968332621862935,0.8874049309668641,-0.06989341400297712,0.7265932604922767,-0.0531285417564183,0.6524809394694786,0.5585949180131718,0.7474295844928,-0.02065976883396037,0.7784338917188078,-0.032370460756586276
188,0.701934796281065,-0.05072762826909645,0.7257193838233645,0.09922120052677938,0.8466137984114683,-0.057693843859493416,0.5869269202171579,-0.05883322219573216,0.4882420859073759,-0.07083777718415056,0.8868053543809906,-0.06894369466027916,0.7267981188954769,-0.05256406110203092,0.6516618291430969,0.5572649757515841,0.7460851819099391,-0.02181483093071089,0.7774834315522127,-0.03260325678845522
189,0.7008934619460606,-0.050583951902146,0.7250105081736503,0.09882068700341996,0.8463162668114637,-0.054911512839952194,0.5863611464619577,-0.06007277303494284,0.4866262162824507,-0.07230968966741495,0.886326904597634,-0.06749828753302942,0.7257263932823296,-0.05223949365627906,0.6508559863500204,0.5565204930083375,0.7449049714079985,-0.02287511144493778,0.776497995284989,-0.03366668442668536
190,0.6997305797463522,-0.04989930499087007,0.7244335116554396,0.09835131621272236,0.8454138698764915,-0.05207931586537276,0.5856259594022898,-0.061425528060199894,0.4856103109327982,-0.0735250679079987,0.8859670847067688,-0.06660456091304465,0.7240541951776128,-0.05105509680797281,0.650290904649397,0.5556915956664282,0.7438439429985066,-0.022937739382136,0.7758500978633031,-0.03425624184229428
191,0.6982710213567178,-0.04958225146721491,0.7233724378825517,0.09757224747263178,0.8444435602969612,-0.049153506820061976,0.5832343179134579,-0.06271915890489833,0.4840818444986988,-0.07467571947479464,0.8855221047029397,-0.06562115222696242,0.7219567717389828,-0.05095044047526324,0.6497380080024951,0.5550225009109204,0.7426019088922285,-0.023549339098739786,0.774995320911314,-0.036393199888532575
192,0.6972322626077964,-0.04912723124463949,0.7228646328336765,0.09707534997628385,0.8438240506731879,-0.046946857808010264,0.5829323739680102,-0.06385994823996041,0.4824666472023253,-0.07524456770959816,0.8855215430911426,-0.0637203173098621,0.72068375611137,-0.050332929105457135,0.648869906792068,0.5537388312718339,0.7419545964443022,-0.023984570355492407,0.7741347074834851,-0.03785716581687596
193,0.6964636246798819,-0.048743014449114,0.7218308533838296,0.09638688092801444,0.8436259335657386,-0.04584420385765457,0.5814764004822135,-0.06514049558020199,0.48099123743823363,-0.07420907237088707,0.8850401452155158,-0.06235207764379374,0.7205457789891334,-0.05074144216405542,0.6475181707234818,0.5525951065349499,0.7406915487264214,-0.024177339403858918,0.7732886971141071,-0.03955500959889641
194,0.6956437740705737,-0.04793585001113009,0.7209765859223647,0.09604998393987206,0.843222139941769,-0.04493976680914097,0.5794515065349621,-0.06588806263420971,0.47925570512543064,-0.07307933396493914,0.8847545334854583,-0.06075412004822737,0.720698394166415,-0.050566551604831256,0.6472486713117902,0.5515873429901532,0.7393988570486799,-0.023157747665608984,0.7724516323572481,-0.040745224548227876
195,0.6944350157847428,-0.047320785841653425,0.7199682222464796,0.09528495514847801,0.8429548153454395,-0.04347672276328019,0.5775203620083929,-0.06739336122154543,0.4784159046873089,-0.07290624722794625,0.8845556798289671,-0.059559355533773006,0.7186564432101404,-0.04996436709785961,0.6462774038779384,0.5506642512889999,0.7377128998960824,-0.02293580627752764,0.7715194432706196,-0.04257171393976941
196,0.6937664553227695,-0.046571913414298574,0.7191754738651389,0.0948966672188633,0.8425529247298171,-0.04256158809224181,0.5763804298502767,-0.06893229501277812,0.4773815473529301,-0.072848955813282,0.8840867099721269,-0.05753401829415987,0.7184627674647005,-0.04861652397095877,0.645405025701331,0.5496528392705458,0.73666858174363,-0.022260585780711727,0.7708297299368213,-0.04359985708815455
197,0.6924673775396443,-0.045806740657402874,0.7182380529633298,0.09427818374361506,0.842098146299548,-0.04175328961348828,0.5744050797128402,-0.07066456825678506,0.4754727204180791,-0.0727223918941894,0.8836807215126652,-0.05597522226933599,0.7171910001501394,-0.047518575883631044,0.644898452676272,0.5484124571622856,0.7351076432908105,-0.021232705238302778,0.7699679579515418,-0.04465993166170427
198,0.6914260837144153,-0.04522078201088805,0.7173348328618715,0.09385066913732276,0.8414914895250725,-0.042195240917171965,0.57319380262117,-0.07235072973646635,0.47377812318429136,-0.07292512639681949,0.8831788046509069,-0.053575180948228295,0.7163205961735147,-0.04537646029233147,0.6439871109214836,0.5471969987904965,0.7341141259747826,-0.020386300437229273,0.7689796132539254,-0.04586841155651088
199,0.6907957924982733,-0.0445493953067356,0.7169076917394019,0.09367107107003056,0.8407203538708364,-0.04184111709360138,0.572948022997873,-0.07343878919324291,0.47241102332491414,-0.0729704069740252,0.8828836308155169,-0.051974800973070195,0.7172911054871915,-0.04455348523279611,0.6437761407427816,0.5457175067829283,0.7327606873101509,-0.01883257192651973,0.7680229724014362,-0.045619632336492986


==> data/autocorr_toy_model.csv <==
lag,s2x_PG,s2x_PGAS,s2x_mPG,s2x_mPGAS,s2y_PG,s2y_PGAS,s2y_mPG,s2y_mPGAS
0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1,0.8252902945346497,0.8479616102056797,0.7315212009161919,0.5336047400990831,0.4822129693589814,0.48826200036252987,0.357949554944862,0.1467884716985695
2,0.7799370859201683,0.7223788083290221,0.6634144384936413,0.3032782926173028,0.39930287462256486,0.2724595983984555,0.30614476049338213,0.0751382608905433
3,0.7456012989431001,0.6168082977488147,0.601982779683028,0.17158844414303198,0.35253341117918247,0.16863294918295757,0.27734215759936326,0.0274555974809784
4,0.7231482785048449,0.524983338058414,0.5593511739030486,0.08530145273854184,0.33064159818709693,0.12263670432824172,0.25568259619309847,0.011996061109623047
5,0.7025812276584775,0.4448965953570227,0.5229463213392902,0.03226707168529038,0.28701219452982724,0.08355375705217401,0.23196292641407792,0.021048848518482637
6,0.6773856641490815,0.37790599642420736,0.47966776898803504,0.017936388692921332,0.2742575392051981,0.050760417572226504,0.19452344286165957,-0.0012537543283256132
7,0.658067295048576,0.32209180000552,0.4437998696654052,-0.0015413489705150213,0.2609702439907385,0.04607323669920144,0.17957188979740107,-0.009479779853509456
8,0.6427371892920987,0.2706245778765902,0.4112306417437601,-0.01702618154204665,0.23266977447659828,0.03987923239984521,0.15889813290512103,-0.009264583331852457
9,0.6285712962792976,0.22949188198769344,0.3972184236377982,-0.021442032777815968,0.2251328476762866,0.03934243069177908,0.15179017824835486,0.0123835476326451
10,0.6099729134438143,0.1939123205263359,0.37388990544931455,-0.014463873575281354,0.22488448862739166,0.04127711550608721,0.1471831286095052,-0.00600616290271877
11,0.5961921064310671,0.15880688497470802,0.35701869746543174,-0.010959480566490565,0.21734180621937785,0.03432550016963774,0.12906961517765173,-0.0003129845382724522
12,0.5827508518554209,0.13158877285816228,0.3331881698774821,-0.01170686578282188,0.19873238980472951,0.029736613461486837,0.12096853238100073,-0.002736467686882182
13,0.5673625638199805,0.11123095524780488,0.3171868901132324,-0.004029247302991119,0.1879002261880612,0.010327368433068094,0.11265046377466872,-0.008262244163249551
14,0.550223464969644,0.09515460576641128,0.2985768627178631,0.0011634708128224105,0.18332171609437184,-0.0031398366840258746,0.1098928143440897,-0.011741122853395394
15,0.5343386667353451,0.07997768019437611,0.2819774943102604,-0.003995620298561687,0.16697163325147918,0.006144647011416445,0.11182207415096997,-0.021379508661868777
16,0.5243249420970517,0.06268133119665086,0.27017338092232324,-0.0035596581093680305,0.1622388403432138,0.013321886223375143,0.09326981546411751,0.0028955412751163457
17,0.5112048710804006,0.05425480139891222,0.2552599201370868,0.007553836872698641,0.1526630773307585,0.006113812369110657,0.08367449224417157,-0.003453880092046897
18,0.49792697891488796,0.04747432041998195,0.23807307492703814,0.014289256756758502,0.1389553985094553,0.0026101213203904372,0.08976431327357595,0.001557635851387676
19,0.48716905758952145,0.04798526307685557,0.22990105223075338,0.02295783980444783,0.13409520035257072,0.012966497325180088,0.07523891515526651,0.005897419889027869
20,0.478186498167626,0.05289992394512052,0.220045509156162,0.02779917929852706,0.13046502619082412,0.019776246949158856,0.07725321552912855,0.007417452817438949
21,0.46987095691680597,0.05858556072999879,0.20880873167759348,0.02768988891294845,0.12813420559252114,0.019038459019320858,0.059053576176350424,-0.00033242111983478295
22,0.4564337105480548,0.05852390551708877,0.19648791485226763,0.0242944157979451,0.11742076659932531,0.026666337826822446,0.05712752864122639,0.0063184059418042275
23,0.44485937416877924,0.059916739404434656,0.19044012543562858,0.017674337524667027,0.11699923169450123,0.039364801316439296,0.0481697394714317,0.02607791553713186
24,0.43469072635597494,0.06402343719435472,0.17803744112665532,0.020469484024096443,0.11013468588077097,0.03411681056500725,0.05571966565681225,-0.0009808774532660946
25,0.42483131493489573,0.06919005892463308,0.17054281461789314,0.015675839188592458,0.11440050878064421,0.014660310742016971,0.04531219711856919,-0.004964233654668406
26,0.41510228537452637,0.07426751975929165,0.16441082875097668,-0.0005344725284596219,0.10835720197736064,0.010880218499330461,0.04979641664372538,0.007973645620788774
27,0.4067461059064026,0.07619476508711653,0.1633452978008353,-0.012481462851236398,0.10617543711665477,0.011120389512720435,0.032915007394731424,-0.005314501313670638
28,0.3952914958560359,0.07586518073833476,0.15892373647303765,-0.019438380871994815,0.10699825800530073,0.022575843166859535,0.037454122002606616,0.007281308054041265
29,0.38281909283942844,0.07132854233349745,0.14682618066574535,-0.01816437159592202,0.10312247338584407,0.015085978781404915,0.051887005471053654,-0.0016053815275373245
30,0.378932949092199,0.06451900072561538,0.1397692258133077,-0.011980109316616902,0.09898598374933303,0.014200935291939954,0.03455349327420076,-0.002930430225941488
31,0.36588807135550133,0.057402297593642834,0.13940750672201788,-0.00541585823148607,0.09449831316530251,0.021155245323649506,0.02736425613513754,-0.006392049013899779
32,0.35622768603568433,0.05006158285459942,0.13851520608336085,0.0012628213295890042,0.10251010227948491,0.03570592067258915,0.032356039439443825,0.005235734051964772
33,0.3503646821408134,0.047017920036008215,0.13778454906254145,-6.465423179988272e-05,0.08822929237749294,0.027455753058253707,0.04410818261753785,-0.004109913388779358
34,0.33820542002290094,0.04412321807943195,0.13055384560223926,0.005763855204610338,0.08058315812892115,0.01834589312399489,0.04964805515475671,0.02333934306567329
35,0.33055612509407256,0.04138468298682837,0.12732895408180536,0.016974725027221516,0.08026047866402955,0.014412237215045774,0.03674843704186357,0.0135218862822829
36,0.32020103125740307,0.03623448652060109,0.12206660765574445,0.01815946186461368,0.07225212016051676,0.013458080489574979,0.03698814429519452,0.02443319763805842
37,0.3151210282384723,0.034841369197835176,0.11505429570236263,0.010806215701130582,0.07924713369316173,0.0034696710983251194,0.03463778187625863,0.013218689413652984
38,0.30524801880615204,0.031117231698106037,0.11294051012542293,-0.0011936020625592041,0.07561801992465991,0.008643416616751833,0.03640006101022426,-0.01885461583365456
39,0.29692474067843405,0.02407568716799296,0.10446832538486402,-0.0029729702911359857,0.0797010575441313,0.0024864399763516584,0.030993550148529454,0.0037451110630806945
40,0.29594575398599765,0.02238670986237351,0.10120385695899473,0.0013436291013442815,0.07969613349755361,-0.00522635493801451,0.03330822058560029,0.01077158019532388
41,0.2887002054065567,0.023112388677480184,0.09665790081898595,0.006038754555096105,0.06960897321055348,-0.007770714864168313,0.03522253899246627,0.015196795158573617
42,0.2829613309656442,0.026196059457635125,0.09364477111572274,0.005827676587865937,0.06208159230683291,0.0007944048942222891,0.04908066597602221,-0.0058609676895856845
43,0.27236041388129195,0.03094922949114881,0.09101407593420685,-0.0004229399407529325,0.057923676828586006,0.0013062671451179331,0.054361715355285126,0.0033422937118217796
44,0.2607635578654958,0.031571171228495044,0.09556415482159739,0.006853688974580207,0.0670344065773327,0.001103288532166302,0.03527873011580071,-0.009360171953019983
45,0.25589756665911506,0.028987143096595874,0.10329749143739933,0.0017090945191780978,0.07229365886592308,0.004021067598266505,0.034865821246919025,0.0205106601256769
46,0.24845020723375907,0.02881189796452878,0.10352660538595358,-0.001645647581330183,0.05590036667103171,0.0056376280052457374,0.0508300817913428,-0.004647207695650031
47,0.2413697652850189,0.0330367990338657,0.1033760325513309,-0.01054579949599513,0.05022050685690938,0.004863303715932796,0.024966190279292637,0.004390641156066793
48,0.22734094479913278,0.032233022333962885,0.0996008655992236,-0.017292806705554237,0.04549205836673729,0.0006836775542838655,0.04621285325118312,0.002899423784751825
49,0.22045131712098778,0.033626551921864895,0.09316876004462202,-0.01884720566730099,0.05315028826571073,0.007879821020551953,0.039353743481803614,-0.02013694805824244
50,0.21920532891280947,0.031627977512577315,0.08999191927474492,-0.009213935031500163,0.05521855043051436,-0.006146985453594303,0.04039995383326943,-0.007936946654936713
51,0.2160281362774056,0.026482503710745817,0.08704113507020647,0.004325655513768448,0.04976028243984424,-0.007107739865114482,0.020001078185940893,-0.01894340515316447
52,0.21369692111692734,0.025110385079161905,0.08126664653067668,0.000518396039210485,0.04567963925459372,-0.011261442976483514,0.026266635539856645,0.0019482231224498578
53,0.21282444887164956,0.025532688565595034,0.07934443478700551,0.00495177980515549,0.04272288186066796,-0.014933669133517156,0.026675410639896768,0.002013417941493995
54,0.20791647099363642,0.025091736261431904,0.07772549570999832,0.0026911087791833153,0.03831586855431252,-0.007973223111880583,0.04045118989830913,0.00215746256602298
55,0.20392881327011286,0.025537052950802674,0.08065183761968693,0.010845987267631014,0.04305822934312992,0.009627184999294512,0.014030118990630423,0.017414717154881527
56,0.1988086151698176,0.02470264968310358,0.07755934061716555,0.013608500588488063,0.04177835940233771,0.012631151830169817,0.01614319864204118,-0.007479880872263086
57,0.19144152065485462,0.026834065546160822,0.07664057415681014,0.011424553670265005,0.03474450736799577,0.02358544213235625,0.01297365141435184,0.0047607849708503625
58,0.1868661101153987,0.029034277467283705,0.07300681765384649,0.012981057323561892,0.02740799961786104,0.030608441187978327,0.015844812560478292,0.02184466272564898
59,0.18173048367320896,0.03178521303637111,0.06886233907868826,0.009481725929711757,0.019072461433122037,0.02939425480675714,0.006853271896590894,0.015712875986977418
60,0.1745292411353954,0.028983167048869614,0.06527230299659574,0.004284737399424079,0.011615710017975294,0.020475637294055216,0.006591677868842984,0.01327702281888814
61,0.16363646238794338,0.023741854043431484,0.062214159657956535,-0.0021701559639817213,0.008258134077502687,0.005156255184033819,0.003981541959081253,0.0014388118979634006
62,0.16243208604648704,0.022436174691579356,0.05400090487054317,-0.0006249468897588734,0.01064574957876393,0.010337747130585896,-0.0017491576751545211,0.015368334071757209
63,0.15707661881793156,0.01921204279471977,0.05489455986964295,-0.006792748506518544,0.011462565073310005,0.011930729489851273,-0.0026943394921241843,0.005991020002680024
64,0.15478676362650431,0.020901738153143362,0.04936098810256673,-0.005794740278390487,0.007704131676689042,0.011375105512063817,0.0021768375919930965,-0.0016521496446820297
65,0.14658712875262217,0.02440310792115637,0.03967781627347723,0.005411977864415788,0.02123863387074301,0.014127234028525391,0.0024402014253402933,-0.008747298552022097
66,0.1395300967980337,0.029133436035519263,0.041702241487458554,0.005641652270962314,0.02171146384274281,0.0009861384153670813,-0.0005875595503930356,-0.0028793003968019017
67,0.1348332809001296,0.029207240409614824,0.03758873653723927,0.014333719674535707,0.018234416531394685,0.011734046955078974,0.0008286913934799821,0.0075887455426854305
68,0.13188333786574805,0.028696700741176966,0.0419580843857388,0.030281310287683348,0.014886603554573875,0.012507089663725424,0.011625433859862085,-0.004356536574942539
69,0.12879474442186428,0.025140506607076004,0.0420548283917981,0.031388264600761696,0.016580341165092525,0.012629641329675641,0.005947429370966957,-0.008192946234364397
70,0.12666109612107457,0.024251248485047183,0.04417567903112365,0.014889435550351311,0.001371107860513865,0.007222925762705534,0.009356806067840931,0.0013116762643641479
71,0.12281400027428219,0.02645290266492031,0.04047697302280542,0.0025930429544722684,0.008540967772697711,0.012386793732850244,0.013161139434626589,0.0010276623067080627
72,0.11887556306317025,0.028466845852772236,0.038369444898452516,0.0008416371072148231,0.0031141956386147845,0.02105386750147466,0.012068532631774424,0.0002436364837409402
73,0.11403716606172984,0.03193894886589075,0.03928724822622623,-0.0028598752180838244,0.005065295721814675,0.01958338412892554,0.013404254426222017,-0.007207282108418155
74,0.1130330275048315,0.032409362346602064,0.03352861173840846,0.0029660621877170665,0.008196811228018814,0.014084008153116855,0.016007884013631218,0.012453701735361701
75,0.11496311377875564,0.03599596149837825,0.03443593512876708,0.014202437337379827,0.011741794062173305,0.019914889462298812,0.015048642599815656,0.0075246631699476246
76,0.11247221089504236,0.04328338839802474,0.038360256223818494,0.016940549481598843,0.005835547155786235,0.0034365468324318075,0.02300478608702302,0.0036579301728637084
77,0.10986901727267276,0.04569082353215707,0.035635414312425125,0.025645099776365997,0.011989591108982074,0.002738455945811934,0.030067836757960095,0.0157438216248698
78,0.10438508268530734,0.04970478240103897,0.033561457707267185,0.023307087078127398,-0.008951906692755996,0.008100398460954507,0.027726723611053005,0.013885557735470276
79,0.10150605948996098,0.05165090224180334,0.032918860184314155,0.007729097553551232,-0.002708494506064008,0.003229131327932955,0.026374147714352175,0.009011973267684787
80,0.09917347491048092,0.05645527670593343,0.029261530497493624,0.005696957392236911,-0.004152595283537389,0.0023978893845189764,0.0166047570243099,0.014066448130985428
81,0.09611401480986329,0.05563413954191301,0.03342822749631627,-0.005957832632410706,-0.01669277785342698,0.004731533207362485,0.022450981773744116,0.016095572179059207
82,0.09420562232614493,0.05204856795009852,0.043186254740496255,-0.0024608510124296684,-0.011132243725649166,-0.0014908817684173238,0.04069184341098923,0.028594007004718352
83,0.09042415017065822,0.0455023088984247,0.04561232410134347,0.0014509497170886064,-0.00997927339811525,0.0057357548030233345,0.027160869806029515,-0.0051887643331584065
84,0.0888559453679843,0.04173013542624604,0.048409635279625614,0.0007060523487591145,0.0006532082055963825,0.01324859613664826,0.022787188963897035,0.0077328169893051794
85,0.08617853972503993,0.03883531916386582,0.0467339777237012,-0.0013984178417828506,-0.0009533864962805599,0.01341726077505053,0.031132547351176924,-0.02876254827190386
86,0.08633831832175547,0.03777359558330167,0.047023693142118315,0.009778561857537843,-0.007648170233868643,0.0068050344434564675,0.032255067056814954,-0.012741330265489239
87,0.08195301346470611,0.0369596896265727,0.04858695033990247,0.007962812405093365,0.0011791540338605786,0.010086165617848182,0.03920636518639131,-0.004730243559322437
88,0.07972852278096697,0.03792155562112366,0.04412311118192709,0.013031290779477832,-0.010172395601962323,0.016731964022162826,0.022804974692984082,0.004992658651225767
89,0.08009410061825549,0.03412037012818444,0.04112517873064424,-0.001835117492656363,-0.008431847504000367,0.013043123265716642,0.027127516826060388,0.014615448745690486
90,0.07604586422959628,0.02770827015202822,0.03960899010401389,0.01161806091958612,-0.01773560740134319,0.011371649266724694,0.0407923576053044,0.00584497940882882
91,0.07201670769828379,0.021846419523287162,0.042499386241668005,0.012318293180192156,-0.02441529622200814,0.021979186169056062,0.024878481028817727,0.001245121006741538
92,0.06736309008645147,0.01613679746225239,0.03921504117173978,0.005175633543182787,-0.015506448385352584,0.015134165425995006,0.03628714173327316,0.014834911333755942
93,0.06322116235719187,0.01449933704871803,0.032125458073203765,0.0031311083882938563,-0.021206409373159645,-0.002499689386546533,0.014610924404828064,-0.010712448605802356
94,0.061893189531354996,0.01038962633086661,0.024738839666789882,0.008879071716175836,-0.013809685260905794,-0.014940959413458,0.035011305026380495,-0.009274783365670825
95,0.06468748018160864,0.0073844262465481885,0.025089533486953565,0.006889406771684148,-0.01215725068593395,-0.011818915951250956,0.03179914395513662,-0.00012783858030439622
96,0.061118196474482134,0.005963403949479833,0.01478998976526967,0.013241282938864575,-0.021756782829853754,-0.01277586978327453,0.021369763612054768,-0.013725858277967322
97,0.05671117193864034,0.007099869015388155,0.004843968088718182,0.012225163331913178,-0.027174833933296356,-0.009631902073743656,0.042106225211586565,-0.013590920745022217
98,0.05268716547727888,0.005184400442821034,-0.004603754214325136,0.012747209992497071,-0.01820606586313701,-0.013575863609169509,0.03637542923563119,0.0028539227109757367
99,0.04816566696671488,-0.004350620926607667,-0.0054927095409113835,0.006757918004563094,-0.026332902178871256,-0.00961399094970103,0.03371946157954303,-0.0026851698541983577


==> data/density.csv <==
rho,density_mpg,density_mpgas,density_imp,density_mpg0,density_mpgas0,density_imp0,density_mpg1,density_mpgas1,density_imp1,density_mpg2,density_mpgas2,density_imp2,density_mpg3,density_mpgas3,density_imp3
0.1,9.547498669753478e-33,4.904191591933539e-34,1.0837789331234143e-32,3.818991925696793e-32,1.7702237389240508e-43,1.2541518954115085e-34,7.472746653356119e-38,1.9616766351910713e-33,6.38295186936906e-33,6.941687400623649e-40,3.145936780012601e-48,3.106420579353217e-36,4.1070486197742585e-43,1.4053191194516697e-42,3.683968384544701e-32
0.1035175879396985,7.287862535822462e-28,5.268631439947376e-29,7.204370118758225e-28,2.9151300127529378e-27,8.098927462778243e-38,1.430748511820185e-29,1.4806307766823042e-32,2.107452569552212e-28,5.74845992989164e-28,1.9508594019058756e-34,2.8196703309443908e-42,3.0107833160566706e-31,1.8233976815757377e-37,5.616817319352074e-37,2.2922934910643185e-27
0.107035175879397,1.6512555906824581e-23,1.6902912297215683e-24,1.4788309742573545e-23,6.604933468871783e-23,1.1076154038430858e-32,4.873587267415193e-25,8.72542107871515e-28,6.761164840873693e-24,1.5478494440557502e-23,1.6372342990015927e-29,7.569330933186617e-37,1.121889520421114e-26,2.412963824415451e-32,6.693566997777513e-32,4.317616690779095e-23
0.11055276381909548,1.1963789035070276e-19,1.742703768455513e-20,1.0155411193247526e-19,4.785346709134446e-19,4.873953763560908e-28,5.345894868342036e-21,1.6447849257801525e-23,6.970814769263903e-20,1.3361704927681456e-19,4.416163184777499e-25,6.547673846892853e-32,1.5398085852777173e-22,1.0237901567679409e-27,2.5581206299985223e-27,2.670995227262167e-19
0.11407035175879397,2.96874165792283e-16,6.172034100741897e-17,2.501225009966174e-16,1.187386612984347e-15,7.380024764986304e-24,2.0243203048786823e-17,1.0594167301303752e-19,2.468813231513552e-16,3.942994978211164e-16,4.09363000743934e-21,1.9504316633155387e-27,7.662764258042588e-19,1.4881764498677394e-23,3.34963455236212e-23,5.851810266907621e-16
0.11758793969849246,2.690202063309701e-13,7.979731237019271e-14,2.343990760596735e-13,1.0758192923156682e-12,4.0896165719841895e-20,2.8219774032467793e-14,2.475879363415625e-16,3.191890489471385e-13,4.2197970054056815e-13,1.3866328005853912e-17,2.125688599278061e-23,1.414464728869601e-15,7.874386483396184e-20,1.5961620974471867e-19,4.859823649367885e-13
0.12110552763819096,9.462600649588627e-11,3.982291308317132e-11,8.79107048336927e-11,3.7826391935775617e-10,8.780705666316413e-17,1.5370490055679598e-11,2.217803001663674e-13,1.5929127188344675e-10,1.7295941895524296e-10,1.816593345420512e-14,8.960023225346976e-20,1.0077184627988975e-12,1.603921683171134e-16,2.9255258166438505e-16,1.6230519186104934e-10
0.12462311557788945,1.3708838358652984e-08,8.07672832896176e-09,1.3804038133303443e-08,5.474542773027757e-08,7.704899108085117e-14,3.455199218425736e-09,8.008619829817123e-11,3.230661900340412e-08,2.8556879077060076e-08,9.707007354512932e-12,1.5373853636150007e-16,2.894855455224218e-10,1.324986816819785e-13,2.1710971329575917e-13,2.2914588692205537e-08
0.12814070351758794,8.676288151729557e-07,6.98450372342883e-07,9.475662525921046e-07,3.4560246500183292e-06,2.9063481909197232e-11,3.369685698668926e-07,1.221811745515095e-08,2.7937038346438007e-06,1.990662827346925e-06,2.2258475624153335e-09,1.1259940173489438e-13,3.500813637280475e-08,4.6645655927213756e-11,6.847864642022652e-11,1.4276254767817961e-06
0.13165829145728644,2.54691937482384e-05,2.694611749825445e-05,2.9723565213919654e-05,0.00010081569206326544,4.947832831185053e-09,1.4915948796796848e-05,8.234793727388415e-07,0.0001077698616725164,6.123535242470302e-05,2.3025970097889636e-07,3.680082189465525e-11,1.8578239981846223e-06,7.3438559704340865e-09,9.623686848318791e-09,4.088513563599414e-05
0.13517587939698494,0.00036949929207832476,0.0004844822523694651,0.0004471598359801522,0.0014404916516103008,3.987943856659247e-07,0.0003123893374214509,2.5646327444729383e-05,0.0019368920451926128,0.000867539523336788,1.131639063780145e-05,5.597710801227828e-09,4.5099119240800986e-05,5.427986204673641e-07,6.32572188780554e-07,0.0005636113639215689
0.13869346733668342,0.0028571765322913663,0.004242602299443082,0.0034133145823374757,0.0107406111783937,1.59694133959641e-05,0.0032258314144898593,0.0003886087207513825,0.016933507190133885,0.005920326184352691,0.00027967174483509974,4.1267007000619784e-07,0.000525308450160677,1.9814485185282793e-05,2.051992417247345e-05,0.003981792280346675
0.14221105527638192,0.013161945976885287,0.019030755573398395,0.014233695511055255,0.04547053072286785,0.0003340618832678992,0.017245911131468474,0.0030872438774127305,0.07542358381059253,0.020642907897430007,0.0037128317307306724,1.5350470298348165e-05,0.0031646058907087837,0.00037717757652989807,0.00035002612943480237,0.015881357124613752
0.14572864321608042,0.04315746582156661,0.04730767527177681,0.03642255486234615,0.12537494410765063,0.0038551840599375976,0.05143690034725176,0.014699127332064833,0.18169183668837177,0.04124081783809267,0.028588747548275305,0.00030050516964658433,0.011550480626067035,0.003967044298275695,0.003383175169151284,0.04146202063797314
0.1492462311557789,0.1214131661329135,0.07839428436811409,0.06987384326017386,0.27100099218460405,0.02612345777878126,0.09898956246618504,0.05183380253827671,0.2641898163773862,0.061961378129746676,0.13834541598705533,0.0032484206779727558,0.03374474582190345,0.024472453821717914,0.020015442638316124,0.08479968662286026
0.1527638190954774,0.303686536465783,0.12722419951937122,0.12929957930117328,0.5120812059249894,0.11189100230988473,0.16342606296219753,0.15829695751847042,0.29907702168144135,0.10431018356729277,0.4501808355891825,0.02063135575715638,0.09361621048986159,0.09418714683048965,0.07729741832900242,0.15584586018534127
0.1562814070351759,0.6310190786144588,0.2498611262438895,0.2585035281903203,0.8414975882169909,0.3294833643970073,0.30742681696409696,0.4055451597979152,0.37970753716984407,0.21867412275862627,1.0335309863330064,0.08404284322085101,0.22714561717912288,0.24350258010992246,0.2062107601878556,0.28076755585943525
0.15979899497487438,1.066835166605853,0.4850895932490453,0.5210130130919857,1.231581808660499,0.7252472117673765,0.6150939207031457,0.8155038338502388,0.5546455412667909,0.4801855643673843,1.7501190501516566,0.2463263316850738,0.45611450016055316,0.47013597376101757,0.41413928827694013,0.5326580671368597
0.16331658291457288,1.5260865740232843,0.8368149382662908,0.9463123130026214,1.7020186462743772,1.2790626938099396,1.0928766417500906,1.3077284269075746,0.7817568651285471,0.9101245826392099,2.319422624344201,0.5772827899516348,0.7883914431506793,0.7751765985669842,0.7091574041750413,0.9938565844705061
0.16683417085427138,1.9626096370796742,1.3057808896600176,1.464472715784836,2.2420151786689044,1.9069146524636384,1.6611937039995937,1.8164378339631226,1.0629594348803924,1.3669361147780121,2.586903731746849,1.1360629946201657,1.2492628197664855,1.2050818039398203,1.1171864766758737,1.580498224595253
0.17035175879396985,2.391294782838834,1.8735830735603956,1.9901417643509718,2.7589189334915307,2.518522977676493,2.249413199903363,2.38575071030375,1.4788494703329862,1.7223726057718738,2.6190022914752635,1.9006365355610988,1.8795302370727145,1.8015071960847926,1.5963233106710049,2.109251014655937
0.17386934673366836,2.8295425669793364,2.4839467149810646,2.5106500050666005,3.184692624754229,3.0770761071560426,2.8215169387808863,3.0394268882104223,2.060799240175231,2.026799617469955,2.5745074390248126,2.7444468986876096,2.6077472009627827,2.5195433159278817,2.053464613905375,2.586536263052779
0.17738693467336686,3.23377671351402,3.0581007182790376,2.980654799109312,3.5579288963212545,3.584832249492937,3.3583293048002356,3.6674569020879377,2.716515992414717,2.3183020088918402,2.5331100618406017,3.4804034913144974,3.1577014518220423,3.176610993806286,2.4506511398939983,3.08828643092313
0.18090452261306533,3.529749509449426,3.5248552461062115,3.3227047284211784,3.9471892421257677,4.0269664937768805,3.8727654502300073,4.123604814400694,3.3220871029528065,2.555164879878395,2.4815295514841673,3.9805872481988316,3.3424750578530174,3.5666744297870756,2.769780139496327,3.520413525723293
0.18442211055276383,3.7218544981954294,3.890441701645648,3.5485195548171555,4.345323870031374,4.378567169244391,4.308152130126226,4.403511014145936,3.849027704878304,2.766200803195563,2.4525738827029393,4.330805014106535,3.3552150363272393,3.686009225901469,3.0033669183533593,3.7645102496195935
0.18793969849246234,3.911849652835864,4.234649985532716,3.7319582038911907,4.699617401525747,4.6395098585792365,4.5047327335279235,4.669843924275953,4.352310922477464,3.028091949092275,2.554534834363393,4.726567791488577,3.444036778259119,3.723402451178364,3.2202113695855847,3.950971354685447
0.1914572864321608,4.1808611781063405,4.5995159211236185,3.913742360432905,4.9921536713600405,4.839730823900249,4.4252309307058395,5.073045272306273,4.841250253486949,3.305068259153046,2.832266180651986,5.208138971831177,3.5765539327895257,3.8259795881070606,3.508943635276099,4.34811631908321
0.19497487437185929,4.503614401477354,4.935976471669994,4.083510689562547,5.246493658762094,5.001874889345859,4.249862766637214,5.590583744608992,5.214834393627468,3.4950296435701858,3.1913438186639906,5.641612817044014,3.668448891133376,3.98603638387434,3.885583786662634,4.92070145690941
0.19849246231155782,4.797938111676968,5.155522871982972,4.220089441376532,5.484742304960172,5.072819231351895,4.1314863397302535,6.039844675160288,5.3678657738631035,3.6357561046220237,3.518258803597918,5.87959998073847,3.775060731878788,4.148906662989493,4.301806501978421,5.338054589275063
0.2020100502512563,5.01855806959142,5.211050715424872,4.317928598573182,5.704850381180393,4.964584105623994,4.030379283198691,6.227085733388271,5.337394007884614,3.8584913366383367,3.8166865964571834,5.855741742753982,3.9430590888855535,4.325609567339834,4.686483005436902,5.439784685570149
0.20552763819095476,5.174144144592216,5.137381707416438,4.370925860826571,5.883187746083583,4.695676522016419,3.8739964898035604,6.102737320441777,5.267453086991787,4.160411788444675,4.155624324272463,5.61267665472249,4.1341371788911765,4.5550271875710395,4.973720565935055,5.315157986166872
0.2090452261306533,5.278046977598509,5.021395650502232,4.366950303016992,5.992485671976064,4.4181508570286585,3.716089297322312,5.78852691911889,5.26264929902738,4.412149998469637,4.525994506040406,5.279913410161637,4.27931054156981,4.805180813258675,5.124869035791251,5.060251374706208
0.21256281407035177,5.323376712033838,4.943973601761829,4.327524563817209,6.031038483645279,4.298398749196015,3.664945586469531,5.455787019864062,5.354359991695971,4.54812755539406,4.825843093239855,4.990723674533157,4.309876685548722,4.980838251386158,5.132411991622175,4.787148427856525
0.21608040201005024,5.304950705172141,4.942216149017231,4.318927518556742,6.022656933007128,4.412506881173041,3.7750115569191856,5.182870694968525,5.523057092464133,4.6164181900039,4.9720909311398644,4.81177655140624,4.231046133979027,5.042184261573047,5.0215240710255085,4.653234193324856
0.21959798994974877,5.240040957655319,4.999936787422276,4.386468441634816,5.985471117188097,4.734106622600062,4.038995479676888,4.949371136838675,5.673842629187437,4.665577580400083,4.969124351871007,4.733972389387261,4.1580814136424635,5.056197224723498,4.857825508514341,4.683219292819828
0.22311557788944725,5.160529449843978,5.069848402227891,4.495788779148393,5.916244736868613,5.1623432748861235,4.412910351684026,4.741940083771433,5.681453065907375,4.6627242234536155,4.875752560005609,4.705646298945191,4.184864092188059,5.10818041873026,4.729950969172877,4.72265644926787
0.22663316582914575,5.0915223655986015,5.110683659392927,4.571876490370906,5.797611074488169,5.554271892568229,4.832851769392898,4.601589021296358,5.517227075637051,4.549846764494006,4.749979618924049,4.676424876474638,4.27165003964032,5.216909747685827,4.694810792891789,4.633157387956404
0.23015075376884422,5.044032194586041,5.104048408540733,4.589600393318586,5.608942238509737,5.777326343746246,5.22161435043895,4.57535560436084,5.279348709648643,4.3592002144271484,4.629695087119649,4.620657961352459,4.333922178911249,5.362135848353938,4.738860619415585,4.4436648294969965
0.23366834170854273,5.025538727565291,5.047515872844007,4.599233568335868,5.3383787826212545,5.766086864093994,5.510440722431529,4.672822620773644,5.088483812492954,4.229194908848748,4.542613514648205,4.534230041719878,4.3792313445053495,5.5483399922180565,4.801262773069199,4.278067297557846
0.23718592964824123,5.040928668971993,4.946803320327892,4.6689094680413685,4.996814994941285,5.542143396842346,5.675649146080032,4.860463407627746,4.994854679313214,4.2996112327366625,4.519163288076211,4.424438573893232,4.487412082361851,5.787272985242733,4.8257766312627774,4.2129654109869294
0.2407035175879397,5.075921531465014,4.817167326409198,4.816464823683614,4.627179591254587,5.186951348000954,5.711855966028236,5.065089539827573,4.971479052625846,4.60345845667814,4.584829829041609,4.312126100924455,4.68833463214182,6.026587165736289,4.7981128040855365,4.262210239886257
0.2442211055276382,5.093815162944528,4.684402886153174,4.984384852958149,4.294484689914099,4.796103613445917,5.573343056525204,5.196431280029881,4.949547007839465,5.036286257500739,4.734559867352814,4.234600914383506,4.916300704652335,6.149784814481319,4.75736000894381,4.41160939315432
0.2477386934673367,5.057783862676332,4.5725091955353285,5.070610113335469,4.049280066526911,4.442302557198487,5.223497581492414,5.192703138593005,4.8663518221558615,5.405077732613917,4.92239521737293,4.217313395073801,5.072321729610097,6.066757028212483,4.764069007713166,4.58154340962545
0.25125628140703515,4.952771712999372,4.482673807665032,4.9929468873052025,3.8939838220162106,4.149987398418182,4.737895230361359,5.0486525556423985,4.711350368414334,5.531237336389167,5.084224099026138,4.235208414920638,5.083107260008303,5.784226375312739,4.834149048906972,4.61954772246198
0.2547738693467337,4.788706159673886,4.389735977706719,4.74147907227446,3.794164938403201,3.891789112229679,4.275320536349461,4.803004729805003,4.529533711066342,5.356114421609429,5.169592123170669,4.225517877000778,4.910424304453575,5.388062847316672,4.912103210530081,4.424057026685375
0.2582914572864322,4.590813405572044,4.269584856477142,4.387951886565304,3.723707663328149,3.622927340517088,3.947166117130257,4.503339264544326,4.377878663689601,4.972287393082435,5.154506640707496,4.1469569388956735,4.564195007546653,4.981700053708205,4.930576482806202,4.068159028501871
0.2618090452261307,4.386608621780738,4.129452163366983,4.051258743242227,3.688135873399186,3.329299291540979,3.767668063670289,4.179691828125194,4.2861008254295285,4.554534318131025,5.037328197289315,4.015919229605732,4.125870206086277,4.641278588309255,4.8864893068916935,3.7569623850813154
0.26532663316582916,4.196158710415556,4.0043576812284085,3.840409437005195,3.7059252259590307,3.0426430638540736,3.7108646652523505,3.8495274843113267,4.25345917899366,4.259627770264002,4.832186785000323,3.887182889168092,3.729535415055053,4.396995346391546,4.8341455928978085,3.6616098974493747
0.26884422110552764,4.029770178974571,3.9246586121387157,3.8060421869991172,3.7819024844318405,2.8152424807770884,3.7566524290273438,3.5428655342795303,4.264955716227539,4.169119304381927,4.564026654852525,3.8079166000997566,3.501931131372047,4.230286042334387,4.810519651450479,3.7964658832151525
0.2723618090452261,3.890511848109291,3.8920720546454923,3.9239785496566895,3.9011567954949884,2.6860571735342873,3.8734220670174766,3.3076871994386003,4.303405432651923,4.27964565181916,4.262565199586647,3.7852795491650073,3.5119941187410393,4.0906381979169275,4.7935460632307505,4.030852361049082
0.27587939698492464,3.775514922100328,3.884318715355601,4.115452194830917,4.035835397008213,2.663870948775016,3.991607340342109,3.1805278086954383,4.3535413163175,4.51942032612631,3.9547152785270248,3.786665456914399,3.7496924803271225,3.930981204170636,4.733197139415489,4.201088632528125
0.2793969849246231,3.6756277264692168,3.8742271959873107,4.288553213927645,4.15025499643287,2.727981282883848,4.028441082021592,3.1556521623027893,4.4019645859051035,4.781391575694155,3.6603704810653124,3.7653544032671,4.126893895430723,3.736233266075897,4.6016085118931915,4.217486302564107
0.28291457286432165,3.5790228383216114,3.8424555627596884,4.375528823317603,4.206987590277511,2.8378446878952506,3.9545526447385195,3.189535057849133,4.433841790285211,4.959600189319616,3.397326845999555,3.6889696938604786,4.504170709983564,3.522241859160246,4.4091660789978135,4.083791749228711
0.2864321608040201,3.4796961683254,3.7809501428312124,4.349531668951544,4.179539475627861,2.9490706528960104,3.831032381126769,3.2339699659383268,4.430772187066298,4.975818146028448,3.1911578633686313,3.5543333437301317,4.744563322639712,3.3141173683667824,4.189624387632409,3.8467128260112475
0.2899497487437186,3.3815466967945578,3.6947299639342637,4.222952281060729,4.062773068983482,3.0332297120144305,3.764205986460504,3.2612228638969003,4.3772721011873665,4.799914559956969,3.0747907923190234,3.3873621375880933,4.773275617829627,3.127400061978826,3.9810559049471648,3.5544129599958145
0.29346733668341707,3.2908038829226305,3.6015788847121377,4.03711975469023,3.8705936918634043,3.0887793330971323,3.815829636334015,3.261003782326331,4.2726552972101315,4.464028669495387,3.06998720418853,3.2314054725226242,4.6119422374093135,2.9616308533122555,3.813475436018664,3.256678475522203
0.2969849246231156,3.2050232075493437,3.5228176300807226,3.845363983814564,3.6266635816465542,3.131427478796991,3.9576760581847124,3.2228609527535395,4.133793151993337,4.052089982587574,3.166403148368403,3.1260298782377647,4.360867134612818,2.804165147428877,3.700020011294799,3.010822759873151
0.3005025125628141,3.112991175521484,3.4681410824068633,3.6882491913288837,3.359762728577723,3.1724671169994854,4.104152117803212,3.128853571723851,3.9828406819775872,3.658625514806498,3.322008960578005,3.084073922870356,4.129882847129778,2.6413394412063567,3.6331826077800238,2.860336285576047
0.3040201005025126,3.006103965608563,3.4288146617146795,3.5725188901765073,3.1028869875871035,3.2072450691734904,4.173896205893941,2.9649320653279387,3.8327914924055984,3.345165209481626,3.4857242056298645,3.0829012856302844,3.966018954643766,2.470872603889346,3.592320799649345,2.8049951906866966
0.3075376884422111,2.887632983744021,3.386869074823118,3.473383403953985,2.887626841331771,3.2232762000564326,4.124664701820107,2.7380077985351154,3.6855612254733465,3.1255878853265604,3.6189983431306874,3.0795421260180005,3.838785943763477,2.30589895197851,3.5590967477446918,2.804495084905796
0.31105527638190955,2.7704349141207674,3.330509205747033,3.3626740424948167,2.73343277783629,3.2155873460918434,3.9577739977859467,2.4806132376792016,3.5404565586562504,2.980590443539054,3.699954958634588,3.0389097875399376,3.6894187726516012,2.1677386823329896,3.5270831307001003,2.822912956002664
0.314572864321608,2.6678218342935844,3.260558880600276,3.2376389946258866,2.640031257596934,3.1925499584161336,3.712444945261134,2.238235427732374,3.3999849040332846,2.8787901926056554,3.717686279934686,2.9519073698718414,3.490227971164149,2.0753343719103436,3.497793290079845,2.8690928694726074
0.31809045226130656,2.5876361354544577,3.184645398166592,3.1214190404556774,2.5897005282565075,3.1696235538007578,3.450506293261045,2.049888227449977,3.2673420418850196,2.7882784926770228,3.6708683659826424,2.831491954876195,3.263794538432908,2.0400874201287045,3.470124042104395,2.983096837451735
0.32160804020100503,2.5327747086538253,3.1080634315557223,3.036097655415189,2.559268899367336,3.160402206297752,3.224901527950436,1.9353026347796027,3.141248717194849,2.6827752295486293,3.571010676990783,2.696110628157739,3.06059419352028,2.06551662347758,3.434492174572549,3.1761196706414103
0.32512562814070356,2.503953716811119,3.0297849671311132,2.979357033010717,2.5354277715189957,3.1719663243188796,3.0497092893677435,1.8935333535685608,3.0146144615029824,2.553615907740179,3.4411923832362397,2.5574757945145064,2.9251037272707623,2.1456613589206803,3.3750832881880846,3.3889992076641833
0.32864321608040203,2.5005159727300756,2.9444192269200635,2.929211207240854,2.5234074188748736,3.203800626127942,2.9001042789399825,1.9091661325201992,2.877933647309573,2.4219889791059495,3.307640927501954,2.419502883188432,2.8738956428851217,2.261849412023276,3.2764397510543066,3.5208559280323612
0.3321608040201005,2.519339105399175,2.846676625637931,2.8670296502872836,2.54186444303544,3.248438066395925,2.743740370860642,1.9602409793037237,2.7252482076086126,2.3307753511842675,3.190797292896464,2.283021062192818,2.889554372073071,2.3844537063610725,3.1299991663543683,3.5040485070311544
0.335678391959799,2.553976229994553,2.7354132697522884,2.7910165358741676,2.6065025723717894,3.2948542739818785,2.5738721759813714,2.0246722173725766,2.559922646644289,2.311843148197506,3.101775234305039,2.1489069759985493,2.9263636014901824,2.482954895928808,2.9379691823844367,3.3519872178276113
0.3391959798994975,2.5951419526398434,2.6156717087625223,2.709711139947809,2.713957958243378,3.334167092770927,2.415864175033992,2.084945370345324,2.3969936655819004,2.3562929853888765,3.0433697177544574,2.0181897278905243,2.927422588598894,2.5382947642162152,2.713336348806738,3.139264810769473
0.342713567839196,2.632457828179302,2.497995151279093,2.6296352258688063,2.837754531349495,3.3631879297435883,2.3064334211627724,2.1315747264766434,2.2598114966992,2.4176121066831344,3.0118134962476715,1.89217321070908,2.851392534204513,2.548688558643398,2.4768079679645045,2.9431028414248046
0.3462311557788945,2.6569653987660775,2.3953012186777753,2.5517379937197524,2.939472944781996,3.382316010301645,2.2674060994555005,2.1645019040697004,2.1716583355038255,2.444023292078853,2.9977929142929414,1.774231060221076,2.695158260273275,2.526093831919673,2.252999468684556,2.80036432307138
0.349748743718593,2.663301582404817,2.318514991677727,2.4751671341172687,2.9873110259843503,3.390024765623464,2.2946078403699275,2.1908759657017542,2.145782477625501,2.408042409880585,2.9878927466023915,1.6712349634211743,2.493959782277014,2.487126591330773,2.0670177600407684,2.7040585039415492
0.35326633165829147,2.650101545450114,2.2726014509522443,2.3999701494313395,2.969250576829075,3.3794687542293667,2.3650212212093167,2.2194156388438855,2.178312835727024,2.3108759457519494,2.967876557813314,1.5922637494751761,2.2966228884133275,2.443863408314181,1.9403604643774108,2.6273605423507647
0.35678391959798994,2.6185449402461556,2.2546719137926865,2.326973235769897,2.8932770897055624,3.3399374265887625,2.4506133315354535,2.254483437995538,2.2478377108067957,2.1694816350497943,2.927950014283963,1.5455270027966683,2.135287622358249,2.398469218999558,1.8853855149785195,2.5525103541360923
0.3603015075376884,2.5709053050340733,2.255197222604264,2.2581705589291206,2.777730008504766,3.261150298674095,2.5273377054020685,2.293836527055064,2.3227366459636984,2.0066153690706074,2.8684487243428314,1.5363704299808827,2.011989428249231,2.3436059602336305,1.9005315157983782,2.486739732994575
0.363819095477387,2.510693174425895,2.2618454601971667,2.1979430095565142,2.640776375187101,3.1371590099386606,2.5780815570804365,2.3313088706433085,2.373043998098061,1.8502130530287288,2.802593054820047,1.567053567222289,1.9075374980610804,2.268094397053122,1.970125265529656,2.4559399300558105
0.3673366834170855,2.443474041637432,2.2639388022626146,2.152112235749968,2.495058927135762,2.968880535705889,2.5945764470007977,2.3616342593914372,2.380651777884741,1.7320291098972198,2.7526722555699603,1.6359575499794696,1.8014145945829676,2.1645307244525682,2.070265345480359,2.4804287915188863
0.37085427135678395,2.3761035688128413,2.2552601901443574,2.1240335456275705,2.34746047806778,2.7658594902484213,2.579556804824865,2.3831453210009315,2.3429208051677994,1.6767161821502967,2.739297792896342,1.7345398258091858,1.6886037957223603,2.0345106832863125,2.1777206393520223,2.551257399812759
0.3743718592964824,2.3139185841717294,2.2341480434014227,2.110989899331692,2.2012475577785793,2.546658338407297,2.5449564186133493,2.39659653264334,2.269182725835803,1.6864696027938668,2.7688622133982963,1.8442750014643359,1.5861517529960396,1.8889680328667018,2.2764761078982545,2.6263818229235114
0.3778894472361809,2.257964526834214,2.201506000122705,2.1046427058200425,2.0585138239438994,2.3357972542175336,2.503767935147146,2.402004653881188,2.173422231269705,1.7353191199413607,2.827025919324081,1.9380365671756177,1.5289993240273225,1.7443137101876864,2.3587679478279644,2.6504844441643405
0.38140703517587937,2.204419624404745,2.158379156029966,2.0958302299342733,1.921574049109281,2.156574567140151,2.4601779474840844,2.396486653043905,2.0674894304892777,1.7812974132653066,2.8826284644854065,1.9876111212154899,1.5575967090531497,1.6169893309803862,2.4218415052749442,2.5842488499345526
0.38492462311557796,2.1463044518564622,2.104613150432609,2.080027032321605,1.7923982838303119,2.0226938059981263,2.405984127206731,2.3744086270803075,1.9579052430299757,1.789548207609617,2.899583303470368,1.9737922142042446,1.7008408283444678,1.5188275930448618,2.4640613384980896,2.4237349661256027
0.38844221105527643,2.0761085369705423,2.0391026219287633,2.0587726671119215,1.6707744286019313,1.9335234344886894,2.3270188544026085,2.3293643704620624,1.846814235251796,1.749532834322909,2.8499395197783164,1.893090404471494,1.95892045944545,1.4543558290398602,2.482982413503074,2.199618520276719
0.3919597989949749,1.988313824092101,1.9610674275128623,2.035487727666123,1.5537055676228273,1.8756908853012377,2.215087090084181,2.2570475103671055,1.7352449095449656,1.6746972744800661,2.7222165253183985,1.7576509328347079,2.292590436035662,1.4202856930600727,2.4756829823705377,1.9595761100645839
0.3954773869346734,1.8815545014878814,1.8713990426261162,2.009105815261151,1.4379112204921891,1.829515806105624,2.075908012932151,2.1580510928283947,1.6260400287083314,1.5881372211458415,2.5230920712109492,1.589622623882306,2.6268281657763484,1.4071636214199923,2.440417711808204,1.7455498611902631
0.39899497487437185,1.7599437958374342,1.7733938212166032,1.9714209941106162,1.3240676587915772,1.7763060033800564,1.9265068162343617,2.0391514499709875,1.5248659414444998,1.5078958538920422,2.2737134899899516,1.4138381749923947,2.8731760657573315,1.4028425845972208,2.3785651650494617,1.5781052405587297
0.40251256281407033,1.632525349379028,1.672570162813415,1.9112112839181201,1.218955908424144,1.7032551021030398,1.7845119557570888,1.911621801093343,1.4391962455714558,1.4419059419163391,2.0028578682657896,1.2519780985222535,2.964021926033744,1.396665819732835,2.295851205056911,1.4544053119653089
0.4060301507537689,1.5103323120770638,1.575478427104081,1.8223039087328896,1.1329132073928803,1.604989869743946,1.658786871869908,1.7867733232799663,1.3759210864206182,1.3915339152989488,1.7390583791112764,1.1191942953372083,2.8808289176672717,1.3825843385241323,2.2018084569145517,1.3580659300954303
0.4095477386934674,1.402206460335835,1.4877304361289974,1.7093673746761548,1.0738517872225442,1.48258547307094,1.549037583477893,1.6713199986603309,1.33852062538891,1.3565993647193775,1.5038622739034284,1.0226748013542033,2.658999616101952,1.3597917815570362,2.1071408447019357,1.2728329344053972
0.41306532663316586,1.3116988724580638,1.4120248396011699,1.587437595761882,1.0418927075886546,1.3414315149317197,1.453444453453877,1.5657134543639912,1.3250361505700412,1.3380429276078372,1.308267556224241,0.9615112883428271,2.3669287705143023,1.330921771655369,2.020120404560091,1.191334231471512
0.41658291457286434,1.236720052720562,1.347239560480622,1.476378799190458,1.0280960501183463,1.1891123324659991,1.3763976805888007,1.4662482853234609,1.327963314698966,1.3405295120114187,1.1532490218113274,0.9277861961981809,2.07353492829135,1.2992868536291136,1.944096398559342,1.1150530758702626
0.4201005025125628,1.1717256647594634,1.2891839489514825,1.3945316115985675,1.0179073027676098,1.0339122814583561,1.3289521896144858,1.368736911835758,1.336244007999493,1.3777965522216415,1.033403700877399,0.9090819046213804,1.8233074329498937,1.2668547435570865,1.8774976017266998,1.0480702716082493
0.4236180904522613,1.1108377985169726,1.232585961128431,1.3546218397556578,0.9972969611042428,0.8839611658768242,1.3211229887904081,1.270940306420668,1.3383263865065873,1.4775946558531627,0.9414316855636495,0.8922115226893703,1.6292369129676554,1.2336822409793304,1.8158447694409423,0.9905328014114047
0.42713567839195987,1.0503165984382838,1.1731822952853377,1.3618661984607816,0.9585856255275425,0.7467106086102556,1.3517852289628092,1.1729258567062306,1.324818344617279,1.6775469676289476,0.8713072718265301,0.8671572763747081,1.4814012991386705,1.1984476396928325,1.7540429515391076,0.9367312981126992
0.43065326633165835,0.9896546392057414,1.1089410270794209,1.4125407897735112,0.9034916002269424,0.6285047416101541,1.4039851965804682,1.0764823487964754,1.2898568889959512,2.0057832983848036,0.8192474303351011,0.8296978010397015,1.3616471720870877,1.1593971774644465,1.6877046766718768,0.8787474920416852
0.4341708542713568,0.9313004533472891,1.0401966507051061,1.4923965766789191,0.842301862558426,0.5342168909931593,1.449876660593445,0.9846544754129791,1.2313030724622516,2.451800081857501,0.7829470937285357,0.781605093314867,1.2551797545724772,1.1152983816892157,1.6136615460501469,0.8127298096922531
0.4376884422110553,0.8793332658283805,0.969090647329843,1.5767942493730311,0.7896495892954143,0.4669593475026817,1.4628878300553452,0.9012129513502551,1.1504163089903714,2.9458659762562394,0.7602479863186569,0.7285123581553473,1.1550913556806892,1.0662225363491955,1.5304745746709716,0.7433318354998507
0.44120603015075377,0.8375986789695544,0.8987958156546632,1.6354478184001195,0.7586867705003135,0.4277949188811203,1.4297034468579266,0.8295312889658913,1.0514669701490298,3.3673323127653343,0.7482474579467194,0.6768025603263934,1.0613716337993522,1.0139291984652934,1.439118813262109,0.6833838801778647
0.44472361809045224,0.8080392745993111,0.8327675262884902,1.6422558815079982,0.7560244209488857,0.4154537116894621,1.3547696235980933,0.7713336750183095,0.9412007182379823,3.586995002647141,0.7431688865975893,0.6312424468683857,0.9782237256757758,0.9616301158324599,1.3431732283581301,0.6490351741109827
0.4482412060301507,0.789982670410836,0.774096474575485,1.5860917763069544,0.7794437312726236,0.4262955876301446,1.2551023025983266,0.7265516938036606,0.8278126566448618,3.524218854106803,0.7407183276046145,0.5943187297000577,0.9120155453098673,0.9132169289624453,1.2479589243268763,0.6530304032128209
0.4517587939698493,0.7807294204154377,0.7250361429611636,1.475871800932986,0.8191841829980949,0.4548578540175855,1.149450699526549,0.6947803262927067,0.7193829858078971,3.185268736455535,0.736580423367218,0.5669342908622442,0.8695342086149267,0.8723727490037311,1.1589694411569273,0.6992335591349333
0.4552763819095478,0.7770633655831083,0.6867847107217793,1.3360520900940007,0.862067951744084,0.49508748504543165,1.0490000416990168,0.6772193345690493,0.6222299739137442,2.6591844763031793,0.7270291932621505,0.5493061705417768,0.8554593952372695,0.8419369827571495,1.0805152133861646,0.7805644471365378
0.45879396984924625,0.7767821688954679,0.6595172623402452,1.195200396975062,0.896518222888867,0.5419335515036703,0.954941800139631,0.6772815378758866,0.5398377184449155,2.0751937611555156,0.709806721968896,0.5411391237326144,0.8695097148036166,0.8235221928482218,1.015158655679781,0.8811563118014842
0.4623115577889447,0.7794004943578858,0.6425699603694434,1.0747850673445651,0.9162713840142556,0.5926857894201124,0.8630629977077611,0.6990138996892942,0.4727601293815266,1.548943081679591,0.6851359339111318,0.541073457236295,0.9052013621208883,0.8171807598168618,0.9637604654398395,0.98193282787002
0.4658291457286432,0.7857372323781187,0.6346656891083188,0.9840425026025843,0.9213882512423909,0.6474584877843701,0.7708882146965802,0.7441692490837727,0.4194389547852453,1.1467330172827153,0.6562624011018392,0.5461267609937422,0.9515519940458608,0.8211290280844716,0.9256385528699176,1.066996784385181
0.4693467336683417,0.7967315814429646,0.6341157295498516,0.9216078451809966,0.9165519518595014,0.7085050663026623,0.6820724970561114,0.8097195995006646,0.37751191772378107,0.880068974294495,0.628830785193102,0.5517962835571241,0.9969160351002356,0.8318239892185906,0.8986496506158393,1.1273738742731438
0.47286432160804026,0.812157989325735,0.6389660068135913,0.8804746548744699,0.9078308388723357,0.7784981074767201,0.6057458239285284,0.8872529421260862,0.3450553551399641,0.7233531042613601,0.6089359224163035,0.5528887727494949,1.0326097317890492,0.8446122538882145,0.8794217918881859,1.1601899595189415
0.47638190954773874,0.829851587067316,0.6470741395292888,0.8525209219808605,0.8995367156722806,0.8583730793918729,0.5523776739758754,0.964567988836591,0.32129536518214064,0.6386060830032043,0.6005268044759436,0.5446528368945615,1.0543258538473566,0.8547748392844489,0.8639752766485803,1.1647740770970054
0.4798994974874372,0.8457693204302488,0.6561381435592846,0.8310082785077768,0.8924651011723116,0.9456041967122497,0.5293574806593161,1.0287002180583986,0.3065866174579484,0.5940517205035899,0.6033960897318111,0.523771058560164,1.0609712006523506,0.8585158727584742,0.8485907015067763,1.1396527122158506
0.4834170854271357,0.8548703518437258,0.6637413359311319,0.8114116039284851,0.8839948482596083,1.033679224298508,0.5383721316556861,1.0690776335972132,0.3018044978488882,0.5716430411817888,0.6128525228034947,0.4890301126729506,1.0521862513697064,0.8535564027145871,0.8304515089041808,1.0834449915067592
0.48693467336683416,0.8525020056678375,0.6674853729329268,0.7914542325350824,0.8696830967383601,1.1130722033806524,0.5747529541080332,1.0796418936951302,0.3075586632567025,0.5655635011777594,0.6213712553983114,0.4416408120895897,1.026554457409106,0.8393117768395487,0.8076698130047624,0.9989460174454312
0.49045226130653263,0.8357941166542032,0.6652378711312784,0.7708569549505994,0.8454463918894861,1.1733999192107905,0.6281936151680104,1.0594388726097947,0.3236617785190428,0.5766039380403776,0.6214773464472975,0.3851277189419742,0.982044976107191,0.8168138556702346,0.7787620678533062,0.8965852904868182
0.4939698492462312,0.8045612451366656,0.6554547416617194,0.7509119648340724,0.8093277833562923,1.2059837372788942,0.6846572330247042,1.0119748871241594,0.34906360960484356,0.6065649186359127,0.6084526665248117,0.32467455443139526,0.9186693158519853,0.788489643541399,0.742097065331744,0.7937563918236874
0.4974874371859297,0.7614030530105766,0.6374886346092307,0.7338473920150944,0.7621960080260887,1.2059205395550483,0.7295707725302966,0.9440268736681794,0.382145977873117,0.6544925614389172,0.581598607727018,0.2659886488412471,0.8415178132263341,0.7577907226210202,0.6958993721675105,0.7098084208648295
0.5010050251256282,0.7109994271838851,0.6117795470895637,0.7219855730895238,0.7073080029834888,1.1730184376498265,0.7517264917595291,0.8643678156397624,0.4210902024812745,0.7147393573219387,0.5436684509941662,0.21403259602425412,0.7616741458241113,0.7286534391181229,0.6389769522028996,0.6598022974525164
0.5045226130653266,0.6588831107815921,0.5798469418109559,0.7168576814048246,0.6491702951018422,1.111437516454434,0.7463435643385524,0.7823744063722332,0.46409312388929186,0.7765375974521794,0.49912758900980525,0.17209242099822358,0.6937349155438358,0.7048601526424877,0.5717647059018743,0.650814648284731
0.5080402010050251,0.610124273810136,0.5440649626526574,0.7186009478601983,0.5923042201784782,1.028359747906346,0.7157556584840044,0.7063274760808296,0.5094334576898282,0.8253600962484151,0.4524155332500845,0.1414770490111796,0.6509156128841947,0.6894498657311515,0.49698959600327575,0.6823724238241794
0.5115577889447236,0.5683346540787363,0.5072788094835375,0.7258906304624487,0.5403486385463476,0.9322750270863849,0.6674774611044795,0.6416129585539229,0.555550634949291,0.8464208858526543,0.4070794085266702,0.12180728177345253,0.6402019402835639,0.6842976106880045,0.41948229412502164,0.7494622346090974
0.5150753768844222,0.5352242376366979,0.4723621660212975,0.7362755681167151,0.4956378125627761,0.8314271614129031,0.610908994427858,0.5895556947741463,0.6012309580800341,0.8295859559837749,0.36584150140460114,0.11159974214892833,0.6597247263465053,0.6898619418052679,0.34519080244332434,0.8448825957087226
0.5185929648241207,0.5107091599931897,0.44179555036572815,0.7464508043662053,0.459186834788123,0.7327139158547564,0.5544177128568851,0.5476429577430666,0.6457667973980941,0.7735513615911861,0.33100309211460627,0.10881871347353203,0.6991290241599492,0.7050037553269629,0.27988277473652995,0.9587051188568007
0.5221105527638191,0.49338841323121185,0.4172954501025199,0.7521842347621834,0.4309467447718215,0.6410779478552581,0.5038173982751128,0.5112480317055672,0.6888102608579768,0.6868943051514528,0.30453302777212454,0.11121245272690164,0.7424561680347408,0.7268258486753343,0.22808113896994311,1.0755690675874272
0.5256281407035176,0.48115856017280767,0.39950679285918433,0.7482595838345045,0.41017694880597555,0.5593035361149838,0.46219310965561006,0.47610942318274035,0.7297768348315321,0.5851182919474227,0.2876771766195204,0.11643813906212463,0.7725253025088701,0.7506706920829943,0.19250866142809678,1.1732016312261153
0.5291457286432161,0.4718104172879367,0.38781081486128705,0.729203475825546,0.39577533282163885,0.4881441784633056,0.430446549619105,0.4404111048516432,0.7670094114640071,0.4851192015720023,0.280474679082906,0.12210719004659631,0.7756484158809415,0.770580552395559,0.17398247947123896,1.2255997362301354
0.5326633165829145,0.46355422544018704,0.3803504447308849,0.6911089087020794,0.38644171839352126,0.42674478581207553,0.40797350218172274,0.40560750617565366,0.7972116824725676,0.3998798133840713,0.28171443887857184,0.12591107720546657,0.7453812863884178,0.7804532383130014,0.17153423343343,1.2112010328541059
0.5361809045226131,0.4554481932713873,0.37436216257115407,0.6338067019906966,0.3806614231485793,0.3733020374531541,0.3931641194084887,0.37585016525409276,0.8156389953209277,0.33572232679204556,0.28952727971319325,0.12591812436861102,0.6841102861790885,0.775753904969684,0.18258949314192371,1.1222300755831631
0.5396984924623116,0.4476440686599625,0.36680000986193434,0.5619737807755253,0.3766315544745234,0.3258283881497638,0.38366572408405103,0.35647302378292817,0.8171686007089745,0.2926750759517062,0.3022975752267064,0.12099318347261667,0.6019656368099605,0.7551741211556919,0.20320986711638264,0.9695886862563834
0.5432160804020101,0.4413033822500684,0.3550960623781342,0.4842393205772163,0.3723096309492995,0.2828176487004767,0.37654210544437794,0.35217042988040514,0.7978903834284299,0.2668438858405569,0.3193056452489197,0.11115553890387977,0.5136569593688446,0.7214278229216492,0.22852067847975027,0.7799143316550857
0.5467336683417086,0.43809552813135444,0.33781367663914935,0.41063100598808333,0.3656888006957985,0.24361916324080005,0.3685757087056116,0.365344925286296,0.7565644457483913,0.2531252953200788,0.34067404803615775,0.09765318420363849,0.4346268696588344,0.6806743385071656,0.25341791336376746,0.5861961502678082
0.550251256281407,0.4393889545417704,0.31497372820807606,0.3497134400331513,0.35524599726328315,0.20842623574135027,0.35686453670248935,0.394911401521025,0.6953380648910114,0.2471247207693706,0.3666600022049725,0.08264479758252913,0.377847679811259,0.6407384171778011,0.27348581461741345,0.41701682284948616
0.5537688442211055,0.44547367977293145,0.2879557036057818,0.30673445241832825,0.34037487240261755,0.1779296844724705,0.3395657090717904,0.43580681743099803,0.6194392032485112,0.24601733582575824,0.39678710714048593,0.06858453080441321,0.35179665391426745,0.6089259221176244,0.28586939589773247,0.2895581108614968
0.5572864321608041,0.4552233894809885,0.2590285216529235,0.2832177079699368,0.3215829251746869,0.15281239944766173,0.316397414961559,0.4794855221961897,0.5359779389894961,0.24864517144487575,0.42943699694104137,0.057558695106480304,0.3593554855871469,0.590388113612036,0.28976505306805583,0.20847275988616534
0.5608040201005026,0.4664160100971432,0.23068304495218517,0.27756774247930194,0.3003148361824514,0.13331169558806008,0.2886089928698622,0.5155507632200654,0.4523076699714285,0.2552116559384341,0.4622237607062261,0.05082168580193412,0.3972255914131797,0.5875746802798298,0.286291128447318,0.16922472969573174
0.564321608040201,0.4765668154621433,0.20498509392133019,0.28600760819169774,0.278424201356645,0.11903451516302907,0.2585069753559825,0.5342787396324531,0.3745174075491174,0.26674519031286004,0.49292608255682363,0.048639046565318624,0.45594713000632475,0.6006382383026517,0.27774940640785567,0.1628311370916237
0.5678391959798995,0.48382072003764165,0.18314248852600146,0.30347415479036793,0.25748808039390636,0.10909649596117695,0.2289115677843574,0.5293033867447526,0.3065214993457895,0.2843533689142581,0.5203226955389212,0.05038572452039987,0.5211446886492817,0.6281687174729864,0.2665662342766395,0.17948699381357466
0.571356783919598,0.48741681089024913,0.16539728412190155,0.32445229675560283,0.2382600567996406,0.10251818247742063,0.20282867109932903,0.49948701954705504,0.2499374729969989,0.3083198714164316,0.5442944126086999,0.0547762725700706,0.5764840146366819,0.6676257546056007,0.25435720844311605,0.21017662986996882
0.5748743718592965,0.48751165565446225,0.15123994809327795,0.34379278223680443,0.22051588181733967,0.09870705503532547,0.18326602846990606,0.4492359831458856,0.20461604170189485,0.33726364336672277,0.5650542693432301,0.06013819196607056,0.6078704646487465,0.7152404883113936,0.24149850366982092,0.24677099246184242
0.578391959798995,0.4845468750715264,0.13983189710991703,0.35740438795248486,0.20335625177154984,0.09782373586104419,0.17287275315469816,0.3871508311945473,0.16945511957080553,0.36772969078653167,0.5820156826053603,0.06471255926676776,0.6073273168255781,0.765664734714648,0.22733617374105064,0.2816877910431318
0.5819095477386935,0.47860504330414216,0.13045762071581368,0.3626284736922375,0.18578914740976418,0.10088130885293667,0.17319500188881085,0.32357654600984825,0.14309348222609794,0.39454572154815504,0.5931302561484553,0.0669982925175444,0.5747521300450968,0.8119242236485009,0.21085739926667577,0.30802104128688745
0.585427135678392,0.46915646888357765,0.1228344816428247,0.35823074902255647,0.16726960618300762,0.10952796981151892,0.1837313053579511,0.2679726927216568,0.12423881875323843,0.41199396716651904,0.5952616182138346,0.06612223417333847,0.5167603875573652,0.8461219584158114,0.191448903833203,0.3204373360083906
0.5889447236180905,0.45530938588284253,0.11718263464477562,0.34415371659413985,0.14792536951328794,0.12556738344768326,0.2013212308859528,0.22692193382338416,0.11163541042263125,0.4154306939321736,0.5854796501073877,0.06215584255778194,0.44343343798595436,0.8609105900873105,0.169371902151006,0.3164295035724786
0.592462311557789,0.43634943063979525,0.11406415758718971,0.3212524240542697,0.12840667973625594,0.15034218743717578,0.22042533791850424,0.20318792680496883,0.10387426327840638,0.4026964579754979,0.5625407401028426,0.056273548818660715,0.36480150598576105,0.8512623759151136,0.14576663081451596,0.29708639433731543
0.5959798994974874,0.4122053812240559,0.11409231853433228,0.2911281225920467,0.10952058707624607,0.18413696907800914,0.2344853471491712,0.19579868623707644,0.09929513142640464,0.3747176931803258,0.5276920237987673,0.05068804340168594,0.2886306382616743,0.8158102277841337,0.1222491302312294,0.2666788117770153
0.599497487437186,0.3835793775124853,0.11765178506882967,0.25600918123719907,0.09189867531549337,0.22575986554231872,0.2379720174080895,0.2008704192270177,0.09612533044751859,0.3350960394616761,0.4843647217705394,0.048375440079136814,0.219924711750927,0.7571836937368904,0.10034650420634457,0.23104395632810362
0.6030150753768844,0.35172868103193466,0.12474538949005409,0.2185618998635725,0.07586559977722612,0.2724428409408028,0.2282719624724932,0.21282890944984706,0.09282787430421434,0.2889634541009735,0.4369818120979649,0.05265794080803501,0.16149421334646435,0.6812384028027005,0.08105290190716422,0.19551796953435902
0.606532663316583,0.3180955458074843,0.13500823305372672,0.18157665647991722,0.06151123257541069,0.3201476239755357,0.20654375882517953,0.2257377941994094,0.0884959744102244,0.2416462360505331,0.389553792187775,0.06670893571895092,0.11467161104491198,0.5955793642673419,0.06468039811019594,0.1634450199990443
0.6100502512562814,0.2840202026400971,0.1478443210351633,0.14758092503211945,0.04884876579837984,0.36426378577303625,0.1771556317408635,0.23450405513376757,0.08309692754989047,0.19761122939166995,0.3447280509145857,0.09301241432893394,0.0796796581671352,0.5079999387136553,0.05100415648879254,0.1358771808288092
0.6135678391959799,0.2506477132653232,0.1625894965553176,0.11848829934656224,0.03793153175704387,0.40055252536914127,0.14603068552373955,0.2357676450100799,0.07743636013364592,0.15989155625318094,0.3035830999530209,0.13280735390433773,0.05571414691268945,0.4253085763411481,0.039561746814145454,0.11231680869663901
0.6170854271356784,0.21897425232004403,0.17861276800543546,0.09537885665668033,0.02887444529021223,0.4260776234159287,0.11871917735966872,0.22832739874514443,0.07283626042100254,0.12993859544195763,0.2660231253738835,0.18560837740033387,0.041038770850421666,0.3526720398709359,0.02992881078447679,0.0918188829746733
0.6206030150753769,0.18989988553476417,0.19532515060007194,0.0784524984929048,0.021805037638075824,0.4398377645344683,0.0989933985844414,0.21305119295626507,0.07063665865731206,0.10775941406861782,0.23140076590245642,0.2489710395867696,0.03327795453159054,0.29334254564225937,0.021855139621737837,0.07377922678696942
0.6241206030150753,0.16420067788808998,0.21212973833038315,0.06714139230464405,0.01679926266165929,0.4429006385653477,0.08830833145342279,0.19236017760085503,0.07169642040920352,0.09224460972173444,0.1990409821023797,0.31867285933842865,0.029873052184712413,0.2486022891874659,0.015249035008552687,0.05813957585870655
0.6276381909547739,0.14243908448351067,0.2283762745450822,0.060331798010996536,0.013838674764293023,0.4380054752458531,0.08597296781059001,0.1695047072356292,0.07606555856868019,0.081648618415976,0.16853007368086695,0.38935754326340644,0.028546825663352208,0.21788288225325353,0.010076521102388955,0.04515878015406793
0.6311557788944724,0.12490123270126469,0.24336384269890846,0.05663567909850052,0.012793253127434737,0.42876959764287537,0.08967327310257865,0.14788956144648077,0.08293586491641708,0.0741644730148414,0.13979963485156385,0.45548891395105373,0.027637611070407568,0.19912248137957936,0.00626099428528756,0.035067359206174466
0.6346733668341709,0.11163309392864926,0.2563892764483856,0.05466263879862384,0.013418188111164329,0.4187360726666,0.09610981615612468,0.130627996223851,0.09087242943996085,0.06845131623167196,0.11309117335519818,0.5123112145179006,0.02624226009279066,0.1893950180243835,0.0036373891690808682,0.027847162713908084
0.6381909547738693,0.10256940748101467,0.26680684490639905,0.05325754022797505,0.01535718371499761,0.41051298176204903,0.10171799592492292,0.12034869024360252,0.09822343944813754,0.0639179520473283,0.0888604722851581,0.5565238870287188,0.024172640479416647,0.18571128368030046,0.0019670713866908928,0.023221572460232317
0.6417085427135678,0.09767564028373574,0.27407176587692283,0.05167569008555649,0.018154807202259343,0.40520663205550767,0.10347782534332071,0.11913522398695678,0.10354328366663065,0.060626506267053806,0.06764312230170927,0.5865504559426306,0.021765220272022337,0.18576940764401753,0.0009866918429224934,0.02083320845982912
0.6452261306532663,0.09700693168185565,0.2777750540943159,0.04966852739273684,0.02128354942052898,0.40227384588197335,0.09967099319218833,0.12842606427598613,0.10587583646678866,0.05885852651108656,0.04989619449342594,0.6024928312645982,0.0196018818605587,0.18842191853748153,0.00045770276390337837,0.020542708007113768
0.6487437185929649,0.10063527908558123,0.2777019484760628,0.04746359774936932,0.02418742314529899,0.3998194340961024,0.09029932404125056,0.1487702535050607,0.10482736022800741,0.058581421174337955,0.03584863400898204,0.6059651531129305,0.01821443302672316,0.19373480568298318,0.0001958464672107653,0.022759212755165605
0.6522613065326633,0.10847197401892902,0.2739296137537666,0.04564961522579443,0.026340001527464994,0.39524112089959373,0.07693764287072746,0.1794767558154927,0.10046672810247052,0.059129644149275865,0.025405576523049825,0.5999334815563975,0.017851081580611845,0.2026655622097086,7.712445660475829e-05,0.028680092302562542
0.6557788944723618,0.12006929970380453,0.26692948423977797,0.0450036785202427,0.02731343284464436,0.38600527337526963,0.06205779551872705,0.21832689525660987,0.09316164530433864,0.05930244922678664,0.018141166787574454,0.5885231240800297,0.01836993165786485,0.21649570392638942,2.789419947409129e-05,0.04028453767759226
0.6592964824120603,0.13449498953960956,0.2575999004942442,0.0462976813854791,0.026851421969575837,0.37029211312383054,0.04813713900928483,0.2615589306636268,0.08345454245714355,0.05783530673056575,0.01338384831840095,0.5766436984588761,0.019288319495081353,0.23618575720683463,9.247937126637202e-06,0.05992996030698446
0.6628140703517588,0.15033756799487163,0.24716851242843996,0.050093849907879684,0.024929472922371732,0.3473293273444108,0.03694739966901271,0.3042531576617345,0.0720147130588753,0.05397768182843475,0.01036379835695393,0.5693272039138838,0.01996473154147416,0.26180384303842635,2.8053965899077712e-06,0.0894855865925971
0.6663316582914572,0.16584604532438957,0.2369708720803083,0.05652179443548011,0.021775775304021455,0.31740185268115345,0.029264860705660978,0.34108543304541006,0.059629234371392566,0.04784998344503122,0.00837086658287218,0.570851623940387,0.01983951114176092,0.29215210636525457,7.773283000808127e-07,0.12913282244946733
0.6698492462311558,0.1791620902086988,0.22818424442883578,0.06506225560010337,0.017829339864809543,0.2816682347848163,0.024987070604814296,0.36726167396382764,0.04716741308721191,0.04039179968160464,0.006871915760487163,0.5839011334432695,0.018634716939182002,0.32468543124567084,1.9640004528547728e-07,0.17623543517481255
0.6733668341708543,0.18858222846781592,0.2216205290279048,0.0744367042410444,0.013635081548112485,0.2419334307933338,0.023465477717471466,0.37937357995757875,0.03548396343847245,0.032954014284773125,0.005557168135909361,0.6090646767059028,0.01643066417562874,0.3557630842296631,4.5173910131366256e-08,0.22489666078630424
0.6768844221105528,0.19279126644123598,0.2176464520158951,0.08274366920942465,0.009707750333071821,0.20043593388079897,0.023847510472119453,0.3759524222594687,0.025282471362549488,0.02677122816837147,0.004315407638743281,0.6448673933766998,0.013595077337641837,0.38118948553366017,9.443532150542259e-09,0.26676086085956585
0.6804020100502512,0.1910268590777653,0.21623653298687473,0.08791259333924462,0.006415580616600269,0.15961020825938302,0.025314972860567966,0.3576097797970127,0.01699739608381315,0.022573696738876648,0.0031635361756717634,0.6883385258129646,0.010611833151153311,0.39691853972177643,1.7913381394436552e-09,0.29314987060638054
0.6839195979899497,0.1831588813187655,0.2171179951485182,0.08836715641260805,0.0039252723684257244,0.12177849851698881,0.02720748956242956,0.326780262595841,0.01074692180380348,0.02047428649299329,0.0021665183353685316,0.73594655996545,0.007899142247141002,0.3997634719754269,3.0783050636043246e-10,0.29788770734786835
0.6874371859296482,0.1696873468286217,0.21995183558644724,0.08361654047288342,0.0022182495283983358,0.08880474081164652,0.029070140538352766,0.2871734087084421,0.006371412428679985,0.02010052832461734,0.0013772961636880755,0.7846311890576186,0.005697538214554375,0.3879804329139583,4.7843825828768926e-11,0.2795979548140092
0.6909547738693468,0.15167214778064397,0.22449671554177678,0.07447091889467318,0.0011555188366003653,0.06182080264332286,0.03066615357826847,0.24308424384182195,0.0035322211822657813,0.020840624254803434,0.000809455899438285,0.8326338383348042,0.004057258180765014,0.36163937254471523,6.7142885810538845e-12,0.2423196395648558
0.6944723618090453,0.13060543836633606,0.23070734324566697,0.06275441209554408,0.0005540525988974503,0.0411342240636174,0.03197609105398432,0.19871217550070053,0.0018263610571048825,0.02207140360849234,0.0004385302229703127,0.8798687878610961,0.002899166418887017,0.32271699514277596,8.493770305755086e-13,0.19407098730081265
0.6979899497487437,0.10823114853400179,0.23873001759428392,0.05065730206300212,0.00024500506568151504,0.02634668040072869,0.03318049322028971,0.15760905647558673,0.0008784974992691697,0.02329896942919595,0.00021849439523866578,0.9276948924770411,0.00209658737465593,0.27485203819950027,9.668908787359227e-14,0.1440531582278669
0.7015075376884422,0.08631937069913281,0.24878607348483817,0.04004621973535226,0.00010264831516799858,0.016616822110257265,0.03460049617413347,0.12232962920541954,0.0003921031831531266,0.024208334209765765,9.99144646532659e-05,0.9781353686459324,0.0015348662290400926,0.22274529081129046,9.886925723732605e-15,0.09984118232846971
0.7050251256281407,0.06642212374174161,0.2609760769212859,0.03202671147087309,4.922833167105301e-05,0.01095328238206912,0.036567407608370045,0.09430192181651527,0.00016197563496824185,0.024650638398927057,4.185304850225966e-05,1.0327890496681054,0.0011341226825556116,0.17129549177027784,9.064833444861556e-16,0.06575467719363966
0.7085427135678392,0.0496603077352189,0.2750730544718127,0.026871593682300063,4.814006321427651e-05,0.00844015906613091,0.03922838988499598,0.07388603345988311,6.17679114260715e-05,0.024597355783361124,1.6029379339691442e-05,1.0917902909096937,0.0008452315567728623,0.12469102803843851,7.43799296157033e-17,0.04281539750407028
0.7120603015075377,0.03659843244665195,0.2903817688869965,0.02423350629955834,9.695433796273627e-05,0.00835072645604146,0.042363150241698594,0.060560433839919124,2.1687417853510176e-05,0.0240813220996766,5.6024494519413855e-06,1.153154661674091,0.0006372323838524627,0.085730739159274,5.451346888952117e-18,0.029852320473005692
0.7155778894472362,0.02724155002649082,0.3057206491734793,0.023466263639384522,0.00022738735777742301,0.010156747396776654,0.04533286900230624,0.05316951848577322,6.992778995883348e-06,0.023140514879304915,1.7835452578651136e-06,1.2127188565181446,0.0004886488172532825,0.05556751071715477,3.5614620771006746e-19,0.024903021858673643
0.7190954773869347,0.02114679193963871,0.319545864605844,0.02390076956297375,0.0005145833359829955,0.013468365475468801,0.047246280870572456,0.05017860198660885,2.065168465442892e-06,0.021782549935678096,5.161749340096015e-07,1.2647130277794418,0.00038541810952754654,0.03389346626102897,2.0697634449833003e-20,0.026188829336116895
0.7226130653266332,0.017604132509591957,0.33019596868273615,0.02499742691084335,0.0010936442037702558,0.017943594061280495,0.04730484833425529,0.049903370278084364,5.571799682486375e-07,0.01998564546263993,1.3553874787771422e-07,1.3028397234896958,0.00032208234059341617,0.019419380017765327,1.0676700523411927e-21,0.03237713150588475
0.7261306532663316,0.015827472846343178,0.33619781302127594,0.026368673740452517,0.002176287077227933,0.023199602051850777,0.04515829338239642,0.05070303139843786,1.3697619102785534e-07,0.01773736275029528,3.22265771394784e-08,1.321591513057062,0.00030225864152870474,0.010430540683129784,4.8774814977184e-23,0.042276780187589666
0.7296482412060301,0.015109620732887762,0.3365490543628603,0.027713244145779033,0.004054784858040059,0.02875168815613463,0.04107074559825284,0.051143888756210044,3.0604351295352524e-08,0.015089936165165352,6.924049690168079e-09,1.3174444986909553,0.0003365387222417457,0.005239802393251253,1.9686765494398725e-24,0.05435575609745619
0.7331658291457287,0.014918990140839604,0.33089435613329166,0.028731792207884237,0.007076362139883431,0.03400188221353573,0.03580679291667305,0.05014449265106313,6.19854691405707e-09,0.012196165637627817,1.3415001301270046e-09,1.2895755361210839,0.0004378272450170446,0.002455104430911712,7.003390737024682e-26,0.06648638303221903
0.7366834170854272,0.014935508617322757,0.3195501477597968,0.029097078063295992,0.011573548961717877,0.03829065090086865,0.030322803598708717,0.04709891854393904,1.135123082191729e-09,0.00929740487939035,2.3386775462394474e-10,1.2399099390031953,0.0006147394497238955,0.0010695667297663572,2.1902172273834038e-27,0.07615336432536102
0.7402010050251256,0.015032112601723983,0.30339291345521213,0.02851764935344534,0.01774863699867685,0.0410056555900483,0.02545973555213512,0.041948079011573866,1.8746203906186498e-10,0.006663858846891061,3.660461112130887e-11,1.1725659980433383,0.000863967618047546,0.00043173436004061,6.005542421628961e-29,0.08108303539670764
0.7437185929648241,0.015211717499556025,0.2836742957330885,0.026867594272246043,0.02553275739975091,0.041715057529282715,0.02179822615491112,0.035153240913705544,2.784584563155784e-11,0.0045175098870221374,5.1320725252234254e-12,1.0929821253752254,0.001163578246371869,0.00016087167963557269,1.4397722647071436e-30,0.07999106280067905
0.7472361809045226,0.015516127076264498,0.26183350038660697,0.024296117680950934,0.03446465928760274,0.04027534227575542,0.019692002567407628,0.027544727133449104,3.71045236960528e-12,0.0029769867194766645,6.430024461893639e-13,1.007058659266962,0.0014707129294082976,5.512188336314706e-05,3.009179673165355e-32,0.07304476850751114
0.7507537688442211,0.01593446184673256,0.2393445255991761,0.021227121878870797,0.043648368169409424,0.036870054342159383,0.0193607345783768,0.02007217850119402,4.423168487556493e-13,0.0020460733080847446,7.181724845467163e-14,0.9205080480541027,0.0017273700746380399,1.730071625496695e-05,5.466309315803908e-34,0.06177430955438361
0.7542713567839197,0.016346040673635424,0.2175928886199691,0.01822154612432024,0.05184059912868288,0.03196509890280289,0.020899480761060848,0.013538608691440355,4.704072276419557e-14,0.0016392093229904488,7.132359004390369e-15,0.8384064555770264,0.001875183832293938,4.954874411336021e-06,8.60301149257685e-36,0.04847231058093573
0.7577889447236181,0.016525246036430012,0.1977567768389863,0.01576216546989878,0.057683241645040365,0.026200047743577676,0.02415751618696177,0.008416452468841084,4.450510449172237e-15,0.0016202906469572622,6.281636605242278e-16,0.7648270596123631,0.0018749015870546187,1.2900318379708945e-06,1.1691530056278421e-37,0.03539595345862147
0.7613065326633166,0.016210957549886273,0.18068092399597066,0.014070517550354019,0.06003979779290263,0.02025350074555878,0.028575919404903123,0.004803728190077994,3.734780475492887e-16,0.001834588026293877,4.892666276771565e-17,0.7024701952383234,0.0017218475235791439,3.0421656441472653e-07,1.367235008687869e-39,0.024149715246639926
0.7648241206030151,0.015211183351799365,0.1667625233779599,0.013047425397753533,0.058336414167774214,0.014719186613787544,0.03314877358311042,0.00250825448968674,2.7715413606028916e-17,0.0021291305799345578,3.3604446701479458e-18,0.6523309068980521,0.0014489398127808548,6.474973651287759e-08,1.3708200101400891e-41,0.015462857615188296
0.7683417085427136,0.013492887277151325,0.15589267873090676,0.012360281954169005,0.05277739157235086,0.010017738721610105,0.03662881944146192,0.0011941451409192253,1.813062342666002e-18,0.0023687897401877705,2.0291522446392458e-19,0.6135529762020169,0.001114810954570056,1.2395335208391409e-08,1.1738735961665642e-43,0.00932870768045627
0.771859296482412,0.01121166563687816,0.14749693278747902,0.011626789693647631,0.044329941788084706,0.006357129215956606,0.03795360703103469,0.0005167186324715947,1.0421268334256505e-19,0.0024547963082482143,1.073807779254512e-20,0.5836306019339594,0.0007827472217591941,2.1269563400361586e-09,8.551122358479398e-46,0.005316008213548427
0.7753768844221106,0.008665414867253907,0.14068984264065978,0.010603876743599527,0.034459064862002925,0.0037441099169748305,0.03670960515301646,0.00020259428097869922,5.2452763265069785e-21,0.0023431427996321165,4.963571801309772e-22,0.5590152606456643,0.000500864675889577,3.260340033969628e-10,5.276635756729038e-48,0.0028618943458599525
0.7788944723618091,0.006194528007713167,0.1345104998482684,0.009295883190894732,0.024706354993862558,0.0020370430028710932,0.03338605501022498,7.17569924972227e-05,2.3036493222980797e-22,0.002052939600634486,1.9971450102258938e-23,0.5360049563902025,0.0002920485766709089,4.449288860184123e-11,2.746017650799224e-50,0.0014524895760485565
0.7824120603015076,0.0040762890108134685,0.1281612636154341,0.007939662846178846,0.016282265421684698,0.0010191147730929217,0.029253113541033805,2.28906161822232e-05,8.79540931141014e-24,0.0016570916015600271,6.969297750220688e-25,0.5116259396886434,0.00015562840094944053,5.386952403269755e-12,1.1996225661265062e-52,0.0006928178411721061
0.785929648241206,0.0024588824307677976,0.12116076214478325,0.006882997137374461,0.009828972996751992,0.0004667620450913337,0.025887262060820433,6.5567257425759424e-06,2.9080669170028376e-25,0.0012581105740731345,2.1012069895637275e-26,0.48417628653404166,7.654207882589557e-05,5.766224276608798e-13,4.377846256610992e-55,0.00031007383577837696
0.7894472361809045,0.0013543997532967375,0.11336149570832296,0.006418256269901409,0.005415917862770821,0.00019488247075870338,0.024545389944041457,1.6811503617584815e-06,8.292734834387284e-27,0.000961392797109577,5.451291115895895e-28,0.45325110036253313,3.5603720714913745e-05,5.437067695805642e-14,1.327762068390374e-57,0.00013063861773968943
0.792964824120603,0.000678723922870915,0.1048550471508605,0.006645830195547958,0.002714511072145133,7.387132781512849e-05,0.02565611967406346,3.846193340275088e-07,2.030886337011218e-28,0.0008583286825014885,1.2118224383349153e-29,0.4193463172756269,1.6437300721539107e-05,4.499236527832719e-15,3.328707493084925e-60,5.2435124905346423e-05
0.7964824120603015,0.00030833200912538125,0.09584512006422978,0.007421453904339709,0.001233249778994426,2.5320444527408554e-05,0.028635678471576023,7.825750677347684e-08,4.252296596282812e-30,0.0010215878555427393,2.2979870769680045e-31,0.3833551598123917,8.045991790861943e-06,3.2548182413933715e-16,6.858874493572798e-63,2.0503298449212294e-05
0.8,0.00012652585979193836,0.08656580328969606,0.008403807518297899,0.0005060893268943218,7.817123011213879e-06,0.03210006000336226,1.411227341119453e-08,7.576456887527858e-32,0.0015028023449763243,3.69981150835471e-33,0.346255396035773,4.34285799600652e-06,2.050069680845424e-17,1.15463292583955e-65,8.02486685700253e-06


==> data/ecological-histogram.csv <==
b3,Pb3
-5.131894377839529,0.003881150351002059
-4.7453917000025605,0.0024580618889679705
-4.358889022165592,0.0009056017485671459
-3.9723863443286223,0.0046573804212024705
-3.5858836664916534,0.003881150351002059
-3.1993809886546845,0.008150415737104314
-2.812878310817715,0.008409159093837795
-2.426375632980746,0.004010522029368794
-2.0398729551437773,0.009961619234238618
-1.6533702773068084,0.04165768043408877
-1.2668675994698395,0.15201172208091396
-0.8803649216328706,0.20595971195984214
-0.4938622437959008,0.22627106546342002
-0.10735956595893192,0.2763379049913466
0.279143111878037,0.2763379049913466
0.6656457897150059,0.30531716094549527
1.0521484675519748,0.2743973298158456
1.4386511453889437,0.2353270829490915
1.8251538232259126,0.20790028713534361
2.2116565010628815,0.14386130634380964
2.5981591788998504,0.1063435196174564
2.9846618567368193,0.030531716094549532
3.371164534573788,0.038811503510020585
3.757667212410757,0.011643451053006123
4.144169890247728,0.00711544231017044
4.530672568084697,0.0006468583918336764
4.9171752459216655,0.0005174867134669424


==> data/ecological-realization.csv <==
t,y,y_hat,sigma_y
1975,35,34.872462824158966,1.5337382096239527
1976,30,29.97591686748016,1.5097888381465439
1977,45,44.95235993722449,1.6243866550544568
1978,48,47.944783168983705,1.6585575880544767
1979,66,65.79660632754141,1.7460421383244835
1980,9,9.681638808099462,1.690047477771714
1981,18,17.844905473497963,1.489009551607506
1982,28,27.943467827905334,1.5582038025128073
1983,55,54.92619675068723,1.6888984677165328
1984,54,54.00461217946724,1.6460209372145025
1985,73,72.8958725325886,1.6944852926782394
1986,62,61.9122401878203,1.6071414259779793
1987,60,59.93966850482448,1.707647068442827
1988,54,53.834969527855726,1.6338678131902589
1989,4,5.32570783782825,1.7355849809389898
1990,10,9.994306620263945,1.501445135583621
1991,27,26.848332104655125,1.5763395256430843
1992,42,41.87274307195248,1.5754902994129385
1993,41,40.996181974402845,1.65591418604958
1994,40,39.96576966345991,1.6006486809016585
1995,53,52.91699022528565,1.6162321303366651
1996,54,53.95788042633627,1.6467394191026918
1997,50,49.924643189391496,1.6070350393789568


==> data/histogram.csv <==
rho,density_pg,density_pgas,density_pg0,density_pgas0,density_pg1,density_pgas1,density_pg2,density_pgas2,density_pg3,density_pgas3
0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12413793103448277,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.14827586206896554,0.18957362901151661,0.705462521075644,0.0,2.0759866258966087,0.662989740805304,0.20718429400165753,0.0,0.0,0.09530477524076246,0.5386791644043096
0.1724137931034483,1.876053782185009,4.2690323779041535,0.16989112108135918,11.41585459949133,4.098105335352786,2.1132797988169068,0.0,0.0414368588003315,3.236218672305891,3.505558254508046
0.19655172413793104,2.9057597233732433,5.67684965564541,1.1229388734889825,13.9890835309919,6.443431543451542,6.223816191809785,0.0,0.4475180750435797,4.056668476552449,2.046980824736374
0.22068965517241382,2.9026519589632223,4.739340725287916,2.4572057268596583,8.3246649329866,5.4530906181236265,7.139570771297119,0.0,1.458577429771669,3.7003114908696038,2.034549767096277
0.24482758620689657,4.2379547338039,3.1927099705655384,6.534592632812271,3.7790415225902287,6.5263052610522045,4.549767096276394,0.0,3.1409138970651247,3.890921041351124,1.3011173663304079
0.26896551724137935,4.7548795473380405,2.744155974051954,9.227988454833826,1.6740490955333929,5.386791644043097,4.727945589117825,0.0,3.377103992227018,4.404738090475239,1.1975252193295807
0.2931034482758621,4.074279141542595,3.213428399965708,5.506958534564057,0.16989112108135918,5.324636355842599,5.871602892006974,0.0,4.218272225873747,5.465521675763726,2.5939473609007524
0.31724137931034485,3.539743663018319,3.4889835109879126,4.541479724516333,0.0,4.404738090475239,2.49864258565999,0.0,5.183751035921471,5.212756837081703,6.27354042237019
0.3413793103448276,1.7558868916640435,3.52834852684822,1.6823364672934553,0.0,1.9558197353756426,1.2472494498899755,0.12016689052096109,5.639556482725105,3.265224473466115,7.226588174777799
0.3655172413793104,1.9413168347955359,3.076686765924621,1.3591289686508765,0.0,0.8163061183665326,1.2389620781299149,2.121567170576978,6.103649301288844,3.4682650815877554,4.964135684279726
0.3896551724137931,3.191674049095527,2.233446689337863,2.2458777469779627,0.0,0.29834538336238614,0.8121624324864957,7.131283399537036,5.1381704912410955,3.0911896665047234,2.983453833623862
0.4137931034482759,3.3853913639870763,1.772461635184176,3.7251736061497938,0.0,0.05386791644043084,1.0193467264881526,8.515274483468104,3.646443574429164,1.2472494498899755,2.4240562398193877
0.4379310344827587,2.5131454862401115,1.4440745291915564,2.3328951504586692,0.0,0.00414368588003316,1.7362043837338943,7.442059840539556,1.8439402166147563,0.2734832680821886,2.1961535164175747
0.4620689655172414,2.0438730603263466,0.8763895636270094,0.5013859914840101,0.0,0.0,1.4212842568513673,7.653387820421211,0.7790129454462306,0.020718429400165706,1.3052610522104395
0.4862068965517242,1.2814348584002548,0.3387463206927108,0.0207184294001658,0.0,0.0,0.5221044208841782,5.105021004200854,0.2610522104420891,0.0,0.5718286514445762
0.5103448275862069,0.5625053582144989,0.11084359729088653,0.0,0.0,0.0,0.08701740348069596,2.2500214328579955,0.12431057640099424,0.0,0.2320464092818559
0.5344827586206897,0.21339982282170677,0.01761066499014085,0.0,0.0,0.0,0.012431057640099424,0.8535992912868271,0.024862115280198847,0.0,0.03314948704026513
0.5586206896551725,0.053867916440431075,0.0,0.0,0.0,0.0,0.0,0.2154716657617243,0.0,0.0,0.0
0.5827586206896552,0.00517960735004145,0.0,0.0,0.0,0.0,0.0,0.0207184294001658,0.0,0.0,0.0
0.6068965517241379,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6310344827586207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6551724137931035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6793103448275862,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.703448275862069,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7275862068965517,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7517241379310345,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7758620689655173,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0

